Compile Once, Differentiate Everywhere: A Differentiable Meta-Circular Interpreter

The boundary between program execution and gradient-based optimization has long limited the use of code itself as a learnable scientific model. We present a compiler that translates a self-hosting subset of Scheme into differentiable computation graphs for autograd backends. Because the subset can compile its own evaluator, this yields differentiable meta-circular interpretation (DMCI): a compiled Scheme interpreter executes programs supplied as data, while reverse-mode autodiff propagates gradients to continuous constants embedded in those programs. The interpreter is compiled once, so new programs inherit differentiability without recompilation or custom gradient machinery, while retaining closures, recursion, and data structures. We prove that gradients through the compiled interpreter are correct almost everywhere and show that they match direct compilation to numerical precision across 171 recursive and higher-order program-seed pairs. We then use DMCI for program-and-parameter co-search, where a large language model proposes Scheme programs and exact gradients calibrate their continuous parameters through a single frozen interpreter. This enables OpenEvolve-style program search in which an outer loop proposes discrete program structures and DMCI supplies exact gradient-based calibration of each candidate's continuous parameters. On battery capacity-fade data, the search recovers a knee-like degradation structure and improves held-out extrapolation over hand-crafted baselines on the harder early-extrapolation split, matching them on the later split. On a high-dimensional El Nino inverse problem, DMCI optimizes an interpreted Kalman-filter likelihood where gradient-free search fails. These results extend symbolic regression and neurosymbolic search from closed-form expressions to executable, stateful programs, making model-generated code directly optimizable against data.

==> figures/battery_real_absolute.dat <==
k mean p10 p90
0 1.00000 1.00000 1.00000
1 1.00103 1.00052 1.00153
2 1.00175 1.00103 1.00255
3 1.00217 1.00138 1.00304
4 1.00248 1.00162 1.00335
5 1.00275 1.00180 1.00370
6 1.00271 1.00176 1.00369
7 1.00303 1.00203 1.00403
8 1.00319 1.00211 1.00426
9 1.00318 1.00194 1.00430
10 1.00343 1.00208 1.00477
11 1.00298 1.00073 1.00452
12 1.00322 1.00177 1.00451
13 1.00341 1.00204 1.00502
14 1.00343 1.00203 1.00502
15 1.00345 1.00197 1.00511
16 1.00357 1.00208 1.00523
17 1.00356 1.00193 1.00522
18 1.00356 1.00196 1.00538
19 1.00369 1.00203 1.00550
20 1.00363 1.00201 1.00552
21 1.00361 1.00205 1.00532
22 1.00363 1.00195 1.00553
23 1.00352 1.00198 1.00538
24 1.00364 1.00202 1.00557
25 1.00368 1.00191 1.00582
26 1.00361 1.00177 1.00540
27 1.00369 1.00180 1.00578
28 1.00368 1.00181 1.00578
29 1.00356 1.00164 1.00552
30 1.00364 1.00163 1.00565
31 1.00364 1.00164 1.00554
32 1.00358 1.00153 1.00549
33 1.00360 1.00158 1.00565
34 1.00358 1.00151 1.00565
35 1.00355 1.00127 1.00567
36 1.00359 1.00133 1.00582
37 1.00360 1.00138 1.00591
38 1.00356 1.00127 1.00589
39 1.00358 1.00126 1.00600
40 1.00346 1.00119 1.00578
41 1.00342 1.00111 1.00570
42 1.00346 1.00111 1.00610
43 1.00334 1.00102 1.00572
44 1.00339 1.00116 1.00594
45 1.00339 1.00111 1.00605
46 1.00318 1.00098 1.00559
47 1.00328 1.00106 1.00585
48 1.00330 1.00102 1.00597
49 1.00323 1.00093 1.00575
50 1.00333 1.00099 1.00593
51 1.00332 1.00093 1.00586
52 1.00323 1.00068 1.00589
53 1.00325 1.00085 1.00600
54 1.00316 1.00045 1.00602
55 1.00298 1.00049 1.00567
56 1.00299 1.00065 1.00564
57 1.00293 1.00046 1.00575
58 1.00290 1.00043 1.00571
59 1.00292 1.00010 1.00593
60 1.00284 1.00006 1.00591
61 1.00275 1.00017 1.00568
62 1.00279 1.00022 1.00590
63 1.00263 0.99899 1.00579
64 1.00262 0.99938 1.00591
65 1.00262 0.99964 1.00615
66 1.00256 0.99956 1.00594
67 1.00260 0.99983 1.00609
68 1.00257 0.99990 1.00615
69 1.00240 0.99942 1.00584
70 1.00240 0.99953 1.00585
71 1.00220 0.99930 1.00574
72 1.00221 0.99912 1.00563
73 1.00230 0.99923 1.00587
74 1.00222 0.99889 1.00574
75 1.00210 0.99873 1.00556
76 1.00211 0.99875 1.00560
77 1.00203 0.99860 1.00560
78 1.00196 0.99864 1.00548
79 1.00196 0.99866 1.00569
80 1.00186 0.99804 1.00559
81 1.00177 0.99821 1.00533
82 1.00179 0.99818 1.00545
83 1.00175 0.99780 1.00549
84 1.00176 0.99809 1.00548
85 1.00174 0.99783 1.00560
86 1.00160 0.99755 1.00532
87 1.00158 0.99763 1.00549
88 1.00158 0.99781 1.00545
89 1.00146 0.99725 1.00536
90 1.00144 0.99753 1.00531
91 1.00133 0.99697 1.00521
92 1.00127 0.99693 1.00517
93 1.00121 0.99698 1.00522
94 1.00114 0.99656 1.00513
95 1.00104 0.99665 1.00495
96 1.00098 0.99657 1.00503
97 1.00098 0.99621 1.00515
98 1.00089 0.99638 1.00501
99 1.00089 0.99648 1.00501


==> figures/battery_real_lifefrac.dat <==
k mean p10 p90
0 1.00000 1.00000 1.00000
1 1.00303 1.00195 1.00403
2 1.00335 1.00195 1.00462
3 1.00363 1.00214 1.00533
4 1.00362 1.00198 1.00526
5 1.00353 1.00165 1.00535
6 1.00341 1.00128 1.00550
7 1.00325 1.00081 1.00571
8 1.00304 1.00062 1.00584
9 1.00271 0.99978 1.00566
10 1.00247 0.99952 1.00561
11 1.00212 0.99882 1.00575
12 1.00182 0.99816 1.00572
13 1.00152 0.99763 1.00562
14 1.00119 0.99728 1.00553
15 1.00081 0.99662 1.00522
16 1.00049 0.99622 1.00542
17 1.00007 0.99573 1.00502
18 0.99970 0.99515 1.00492
19 0.99919 0.99471 1.00476
20 0.99883 0.99413 1.00458
21 0.99830 0.99340 1.00430
22 0.99782 0.99264 1.00403
23 0.99732 0.99170 1.00400
24 0.99705 0.99152 1.00375
25 0.99652 0.99058 1.00342
26 0.99605 0.98980 1.00320
27 0.99554 0.98909 1.00285
28 0.99495 0.98737 1.00250
29 0.99439 0.98651 1.00230
30 0.99385 0.98578 1.00191
31 0.99343 0.98531 1.00154
32 0.99286 0.98425 1.00099
33 0.99233 0.98319 1.00077
34 0.99171 0.98228 1.00032
35 0.99104 0.98072 0.99985
36 0.99041 0.97980 0.99936
37 0.98990 0.97881 0.99897
38 0.98932 0.97759 0.99830
39 0.98876 0.97707 0.99802
40 0.98805 0.97558 0.99760
41 0.98744 0.97452 0.99697
42 0.98689 0.97395 0.99635
43 0.98593 0.97200 0.99597
44 0.98547 0.97085 0.99564
45 0.98471 0.97073 0.99456
46 0.98416 0.96947 0.99402
47 0.98267 0.96751 0.99352
48 0.98223 0.96722 0.99266
49 0.98175 0.96675 0.99257
50 0.98049 0.96433 0.99178
51 0.98024 0.96452 0.99125
52 0.97949 0.96341 0.99054
53 0.97869 0.96042 0.98991
54 0.97781 0.95895 0.98904
55 0.97695 0.95883 0.98797
56 0.97616 0.95796 0.98770
57 0.97518 0.95641 0.98657
58 0.97421 0.95574 0.98581
59 0.97316 0.95459 0.98486
60 0.97212 0.95333 0.98393
61 0.97104 0.95188 0.98261
62 0.96992 0.95029 0.98195
63 0.96873 0.94849 0.98097
64 0.96748 0.94715 0.98002
65 0.96620 0.94564 0.97880
66 0.96474 0.94404 0.97744
67 0.96327 0.94266 0.97608
68 0.96188 0.94105 0.97500
69 0.96029 0.93932 0.97387
70 0.95861 0.93713 0.97240
71 0.95651 0.93493 0.97104
72 0.95488 0.93285 0.96967
73 0.95293 0.93046 0.96786
74 0.95071 0.92701 0.96616
75 0.94848 0.92440 0.96453
76 0.94601 0.92161 0.96212
77 0.94335 0.91937 0.95998
78 0.94055 0.91678 0.95800
79 0.93753 0.91380 0.95533
80 0.93422 0.91004 0.95313
81 0.93070 0.90685 0.95054
82 0.92675 0.90330 0.94739
83 0.92261 0.89925 0.94406
84 0.91811 0.89507 0.94035
85 0.91337 0.89094 0.93610
86 0.90824 0.88738 0.93199
87 0.90271 0.88290 0.92776
88 0.89689 0.87717 0.92299
89 0.89081 0.87196 0.91678
90 0.88439 0.86656 0.90945
91 0.87769 0.86131 0.90149
92 0.87064 0.85509 0.89291
93 0.86330 0.84773 0.88391
94 0.85583 0.83970 0.87506
95 0.84805 0.83213 0.86597
96 0.83994 0.82430 0.85755
97 0.83166 0.81610 0.84710
98 0.82294 0.80733 0.83707
99 0.81423 0.79863 0.82925


==> figures/c08_direct_log.dat <==
epoch mean std
0 0.42860234 0.037169742
1 0.40731305 0.079583646
2 0.37625833 0.1411197
3 0.35747141 0.17705639
4 0.39397382 0.099979022
5 0.36192118 0.15483835
6 0.34355783 0.17231875
7 0.33359852 0.15557533
8 0.31249236 0.13528259
9 0.26940643 0.1297948
10 0.20336546 0.14660444
11 0.14760008 0.14213659
12 0.16156826 0.064965197
13 0.070110335 0.032662366
14 0.0048921975 0.005135869
15 0.084192912 0.088844435
16 0.063388763 0.02675238
17 0.039148437 0.028886621
18 0.039702241 0.032049421
19 0.047707474 0.02525911
20 0.050879077 0.028726964
21 0.046629621 0.036802267
22 0.039005045 0.038166013
23 0.034376412 0.024674754
24 0.030752935 0.0084622972
25 0.019106851 0.015357934
26 0.0078733309 0.0085019342
27 0.012625927 0.014062123
28 0.022596583 0.020873572
29 0.020641753 0.0089940405
30 0.012979724 0.007552815
31 0.0093448586 0.0096632648
32 0.0097674774 0.005798497
33 0.010987593 0.0090259709
34 0.011724599 0.011560088
35 0.011869917 0.0080807738
36 0.010076603 0.003006439
37 0.0056711303 0.004446979
38 0.0022776149 0.0027938802
39 0.0036282435 0.0037563227
40 0.0069459376 0.0058410286
41 0.0071350916 0.0032441958
42 0.0044825169 0.0022010435
43 0.0023458867 0.0027049074
44 0.0021006926 0.0015192701
45 0.0030693915 0.0029357681
46 0.0040710217 0.0031690313
47 0.0039785736 0.0016668255
48 0.00246685 0.0012106234
49 0.00084173161 0.0011622766
50 0.00078751077 0.00072302284
51 0.0020061539 0.0016494995
52 0.0026015646 0.001361097
53 0.0018313406 0.0006989065
54 0.00075691977 0.00082143664
55 0.00045323196 0.00043834091
56 0.00092955298 0.00081427806
57 0.001409901 0.00099602527
58 0.0013608598 0.00056658218
59 0.00077163993 0.00037782066
60 0.00028414112 0.00030136273
61 0.00040066892 0.0002842859
62 0.00082285989 0.00051368442
63 0.00091152135 0.00034938664
64 0.00056717827 0.00020297866
65 0.00037399153 0.00028782139
66 0.00037931824 0.00025118224
67 0.00051520594 0.00029722885
68 0.00057172269 0.00017039204
69 0.00045975139 0.0001756163
70 0.00031735946 0.00028543723
71 0.00031208325 0.00026809017
72 0.00041065217 0.00024161776
73 0.00044283128 0.0001882627
74 0.00040095561 0.00020073554
75 0.00034308027 0.00025657967
76 0.00033429057 0.0002595645
77 0.00036876631 0.00024188297
78 0.00039007512 0.0002115526
79 0.00036446862 0.00022965521
80 0.00032395105 0.00027020241
81 0.00031940931 0.00027388785
82 0.0003465699 0.00025089987
83 0.00035814532 0.00023573539
84 0.00033691496 0.00025589202
85 0.0003258746 0.00026866891
86 0.00033691779 0.00025588891
87 0.00034937726 0.00024307786
88 0.00034499129 0.00024737706
89 0.00033093565 0.00026265858
90 0.00032613402 0.00026835482
91 0.00033425309 0.00025885798
92 0.00034067212 0.00025183776
93 0.00033559906 0.00025734876


==> figures/c08_dmci_log.dat <==
epoch mean std
0 0.42860234 0.037169742
1 0.40731305 0.079583646
2 0.37625833 0.1411197
3 0.35747141 0.17705639
4 0.39397382 0.099979022
5 0.36192118 0.15483835
6 0.34355783 0.17231875
7 0.33359852 0.15557533
8 0.31249236 0.13528259
9 0.26940643 0.1297948
10 0.20336546 0.14660444
11 0.14760008 0.14213659
12 0.16156826 0.064965197
13 0.070110335 0.032662366
14 0.0048921975 0.005135869
15 0.084192912 0.088844435
16 0.063388763 0.02675238
17 0.039148437 0.028886621
18 0.039702241 0.032049421
19 0.047707474 0.02525911
20 0.050879077 0.028726964
21 0.046629621 0.036802267
22 0.039005045 0.038166013
23 0.034376412 0.024674754
24 0.030752935 0.0084622972
25 0.019106851 0.015357934
26 0.0078733309 0.0085019342
27 0.012625927 0.014062123
28 0.022596583 0.020873572
29 0.020641753 0.0089940405
30 0.012979724 0.007552815
31 0.0093448586 0.0096632648
32 0.0097674774 0.005798497
33 0.010987593 0.0090259709
34 0.011724599 0.011560088
35 0.011869917 0.0080807738
36 0.010076603 0.003006439
37 0.0056711303 0.004446979
38 0.0022776149 0.0027938802
39 0.0036282435 0.0037563227
40 0.0069459376 0.0058410286
41 0.0071350916 0.0032441958
42 0.0044825169 0.0022010435
43 0.0023458867 0.0027049074
44 0.0021006926 0.0015192701
45 0.0030693915 0.0029357681
46 0.0040710217 0.0031690313
47 0.0039785736 0.0016668255
48 0.00246685 0.0012106234
49 0.00084173161 0.0011622766
50 0.00078751077 0.00072302284
51 0.0020061539 0.0016494995
52 0.0026015646 0.001361097
53 0.0018313406 0.0006989065
54 0.00075691977 0.00082143664
55 0.00045323196 0.00043834091
56 0.00092955298 0.00081427806
57 0.001409901 0.00099602527
58 0.0013608598 0.00056658218
59 0.00077163993 0.00037782066
60 0.00028414112 0.00030136273
61 0.00040066892 0.0002842859
62 0.00082285989 0.00051368442
63 0.00091152135 0.00034938664
64 0.00056717827 0.00020297866
65 0.00037399153 0.00028782139
66 0.00037931824 0.00025118224
67 0.00051520594 0.00029722885
68 0.00057172269 0.00017039204
69 0.00045975139 0.0001756163
70 0.00031735946 0.00028543723
71 0.00031208325 0.00026809017
72 0.00041065217 0.00024161776
73 0.00044283128 0.0001882627
74 0.00040095561 0.00020073554
75 0.00034308027 0.00025657967
76 0.00033429057 0.0002595645
77 0.00036876631 0.00024188297
78 0.00039007512 0.0002115526
79 0.00036446862 0.00022965521
80 0.00032395105 0.00027020241
81 0.00031940931 0.00027388785
82 0.0003465699 0.00025089987
83 0.00035814532 0.00023573539
84 0.00033691496 0.00025589202
85 0.0003258746 0.00026866891
86 0.00033691779 0.00025588891
87 0.00034937726 0.00024307786
88 0.00034499129 0.00024737706
89 0.00033093565 0.00026265858
90 0.00032613402 0.00026835482
91 0.00033425309 0.00025885798
92 0.00034067212 0.00025183776
93 0.00033559906 0.00025734876


==> figures/c08_mlp_log.dat <==
epoch mean std
0 177.19378 28.187398
1 55.060767 17.212003
2 37.663218 5.8785026
3 52.929483 15.915894
4 37.108463 6.8021586
5 28.534375 6.9198908
6 31.759351 7.6376316
7 27.825817 8.0008586
8 20.014819 6.4813475
9 17.72883 7.160527
10 14.185466 6.514058
11 10.280974 4.0272547
12 7.8666146 4.0675488
13 8.006807 3.2674709
14 6.0392363 3.0990334
15 3.4591698 1.1266341
16 2.7234078 2.2158545
17 2.366957 1.2374726
18 1.5926932 0.59188655
19 2.4913584 1.55167
20 2.2504673 0.85867087
21 1.6777138 0.78572595
22 1.7405668 1.2045363
23 1.1920361 0.48884805
24 1.1989015 0.64691102
25 1.3028607 0.7647773
26 0.96200993 0.47851798
27 0.88864336 0.34352957
28 0.67365459 0.49895538
29 0.60860088 0.20922121
30 0.68061917 0.44644839
31 0.78107329 0.30391035
32 0.5486919 0.16126706
33 0.60067075 0.4033125
34 0.53329077 0.22185364
35 0.48949358 0.082492115
36 0.51677459 0.37191714
37 0.42268133 0.18303188
38 0.35645769 0.11757857
39 0.41093041 0.27395702
40 0.39095296 0.05963276
41 0.33572665 0.16870282
42 0.35071958 0.2253571
43 0.26259008 0.081731484
44 0.28716665 0.14913063
45 0.271556 0.11836683
46 0.23268881 0.087647184
47 0.25504965 0.15465246
48 0.25088395 0.050080395
49 0.20327476 0.065964397
50 0.22432903 0.093143317
51 0.16215514 0.052277611
52 0.18849165 0.094086381
53 0.18050352 0.063382347
54 0.15817992 0.058513105
55 0.16292922 0.08780341
56 0.13653011 0.042790977
57 0.13815799 0.066984977
58 0.13480237 0.051784718
59 0.11175113 0.053174658
60 0.12688972 0.060191081
61 0.10391716 0.032274617
62 0.10653452 0.046723494
63 0.092574078 0.039563589
64 0.083907795 0.038690683
65 0.09216783 0.037621452
66 0.075287697 0.025272857
67 0.082397737 0.037642954
68 0.070401195 0.026089526
69 0.072484151 0.028023484
70 0.065303282 0.02469198
71 0.058840267 0.02340715
72 0.061541909 0.026030202
73 0.054585496 0.018307292
74 0.056057529 0.023927742
75 0.047361866 0.018540027
76 0.048416456 0.019745807
77 0.044630852 0.014781919
78 0.043926951 0.01534403
79 0.041916116 0.015668168
80 0.039345781 0.012996
81 0.039183662 0.013682093
82 0.034589109 0.011603911
83 0.035878331 0.013697934
84 0.032215918 0.010654021
85 0.033069826 0.01169409
86 0.02994723 0.010202779
87 0.0298257 0.01109744
88 0.028062608 0.0096279948
89 0.027700759 0.0095531505
90 0.026199656 0.0093361322
91 0.025470285 0.0092423434
92 0.024495991 0.0088186479
93 0.023720856 0.0087952037
94 0.022732462 0.0087327622
95 0.022230979 0.0082922979
96 0.021815886 0.0081395845
97 0.020987633 0.0078654247
98 0.020462575 0.0080113311
99 0.019815847 0.0075721545
100 0.019425675 0.0075469104
101 0.018915109 0.007452755
102 0.018362571 0.0073825506
103 0.017984048 0.0071205192
104 0.017543674 0.0070914449
105 0.017100932 0.0069316067
106 0.016722096 0.0068523075
107 0.016489242 0.0066380118
108 0.016020103 0.0066034121
109 0.015742952 0.006548081
110 0.015372356 0.0064193572
111 0.015141654 0.006263872
112 0.014794655 0.0062518279
113 0.014528707 0.0061183761
114 0.01422112 0.0060262877
115 0.013934433 0.0059627188
116 0.013682834 0.0058924117
117 0.013406825 0.0057471149
118 0.013199129 0.0057080504
119 0.01286873 0.0056373681
120 0.01268412 0.0055692903
121 0.012408765 0.0054904754
122 0.012224603 0.005445048
123 0.011957389 0.0053490969
124 0.011779169 0.0052846916
125 0.011559509 0.005213541
126 0.011362084 0.0051425683
127 0.011189007 0.0050424742
128 0.011029671 0.0049470392
129 0.010925222 0.0047878538
130 0.010895598 0.0045354185
131 0.011114104 0.004085067
132 0.011839791 0.0035837635
133 0.013895019 0.0054879677
134 0.018845266 0.014511537
135 0.031573676 0.039258384
136 0.054897729 0.084326977
137 0.097909999 0.16628498
138 0.11599507 0.19257842
139 0.083977691 0.1064927
140 0.061756985 0.081587485
141 0.13933795 0.20132932
142 0.26296115 0.37988884
143 0.36256005 0.60705632
144 0.24760173 0.46047982
145 0.080898262 0.12603769
146 0.05306623 0.069914889
147 0.18694084 0.22776989
148 0.21575696 0.2874757
149 0.068130016 0.070885359
150 0.037897302 0.049996688
151 0.12160048 0.2046134
152 0.086403531 0.098292896
153 0.040794374 0.04780208
154 0.075134282 0.12052091
155 0.060156853 0.093594203
156 0.03061305 0.033099741
157 0.058677082 0.065485958
158 0.054306378 0.082136564
159 0.016944999 0.014166617
160 0.031868503 0.028420221
161 0.055840541 0.06497136
162 0.030490861 0.028642138
163 0.01112588 0.0047538989
164 0.029718163 0.039870997
165 0.035621526 0.039933025
166 0.019360259 0.016576675
167 0.018682106 0.013119205
168 0.02595438 0.035937904
169 0.01858248 0.020390594
170 0.012166288 0.007589797
171 0.018830882 0.01394304
172 0.02206919 0.024657532
173 0.013697187 0.013432505
174 0.0083716123 0.0023278074
175 0.01425148 0.0090486797
176 0.018942435 0.017503837
177 0.013631396 0.010762617
178 0.0073225923 0.0027220422
179 0.008863571 0.0044145666
180 0.013827944 0.011140232
181 0.014069954 0.010434008
182 0.0098515627 0.0041596753
183 0.007394899 0.0021749551
184 0.0087168596 0.0056408567
185 0.010304859 0.008588065
186 0.0095779323 0.0058664136
187 0.0078333292 0.0025801909
188 0.0074308346 0.0024011319
189 0.0082885083 0.0039301008
190 0.0085892964 0.0057490778
191 0.0075927668 0.0046044443
192 0.0063141406 0.0024884561
193 0.0061061813 0.0020134954
194 0.0069447525 0.0024297922
195 0.0076846617 0.0034780726
196 0.007490671 0.0035122247
197 0.0065266252 0.0026062334
198 0.0056476072 0.0022982486
199 0.0054851461 0.0026219452
200 0.0060925212 0.0033308621
201 0.0072524621 0.0048134
202 0.0092531714 0.0082851775
203 0.013851518 0.017760206
204 0.026140329 0.043078086
205 0.058474836 0.10819386
206 0.14341515 0.27792159
207 0.33587186 0.662241
208 0.70211876 1.3940947
209 1.0028353 1.9950926
210 0.77908136 1.5473862
211 0.16417798 0.31742046
212 0.089351679 0.1673739
213 0.49740994 0.98235265
214 0.39637101 0.77806071
215 0.043239047 0.068125435
216 0.17695928 0.32803118
217 0.33538871 0.63214215
218 0.11607254 0.17779941
219 0.095412331 0.11896578
220 0.27776294 0.43628986
221 0.17416051 0.21836838
222 0.10198083 0.13545184
223 0.21742757 0.31069524
224 0.13337351 0.19916585
225 0.020472225 0.020815003
226 0.11590562 0.2078682
227 0.13393277 0.204756
228 0.055000939 0.067867963
229 0.11217149 0.11579355
230 0.16475124 0.18715349
231 0.097073967 0.078339539
232 0.09988994 0.1060466
233 0.18985433 0.21925459
234 0.22701853 0.34458533
235 0.29658317 0.57388163
236 0.39077625 0.67546289
237 0.39657904 0.63514422
238 0.19283339 0.29985505
239 0.046988781 0.041450435
240 0.083355303 0.073133185
241 0.166546 0.24532551
242 0.15034755 0.28080238
243 0.056681822 0.078009576
244 0.041345939 0.050452036
245 0.097107515 0.14436089
246 0.10115978 0.16249335
247 0.054753255 0.04626953
248 0.044818789 0.036237715
249 0.074329795 0.10322205
250 0.070423442 0.10574617
251 0.031016817 0.028676026
252 0.024422015 0.025604125
253 0.046329092 0.079574223
254 0.044458926 0.069293383
255 0.023415169 0.020895048
256 0.020433045 0.015672805
257 0.037696929 0.047310102
258 0.043772096 0.052137032
259 0.028947715 0.022443444
260 0.018066116 0.017990868
261 0.024895679 0.024416046
262 0.032822445 0.037997106
263 0.026242716 0.024712016
264 0.012412982 0.0094974767
265 0.0091804904 0.0063064972
266 0.016715028 0.020603379
267 0.020344084 0.026196909
268 0.013923161 0.015765146
269 0.0061806333 0.0053927636
270 0.0067846854 0.0053997972
271 0.013086154 0.013205661
272 0.016231205 0.016623448
273 0.013871598 0.011524211
274 0.011462046 0.010457428
275 0.014281309 0.017161418
276 0.022198098 0.026331753
277 0.030578717 0.038456886
278 0.037972822 0.054924906
279 0.043525051 0.07161054
280 0.049189726 0.086791744
281 0.051703379 0.091419747
282 0.048787074 0.082899865
283 0.038918082 0.06138899
284 0.025023734 0.034325279
285 0.012619816 0.012368263
286 0.0057675814 0.004539194
287 0.0054199141 0.0043889901
288 0.01082656 0.011916136
289 0.022262554 0.032814074
290 0.041517512 0.06996029
291 0.077247049 0.14154163
292 0.11500737 0.21855353
293 0.13372492 0.25779201
294 0.10811248 0.20751251
295 0.045371412 0.081562755
296 0.010827839 0.010881938
297 0.030259448 0.045135712
298 0.070371981 0.115542
299 0.093238399 0.13520005
300 0.098292956 0.11398735


==> figures/exp_a_noise.dat <==
sigma P1 P2 P3 P4 P5 agg
0.00 8.73e-06 1.45e-07 3.39e-06 2.88e-05 2.98e-08 1.30e-06
0.02 4.36e-03 6.06e-03 2.71e-03 1.54e-03 2.62e-02 4.92e-03
0.05 9.51e-03 1.23e-02 5.06e-03 2.60e-03 5.79e-02 9.78e-03
0.10 1.55e-02 2.16e-02 1.02e-02 6.72e-03 1.12e-01 1.91e-02
0.20 1.95e-02 4.24e-02 1.43e-02 1.14e-02 2.78e-01 3.27e-02


==> figures/exp_a_p1_single_const_compiled_interp.dat <==
epoch mean std upper lower
0 19.993876 1.0453914 221.9670118 1.800966198
1 13.881098 1.1891462 214.5705135 0.8980025619
2 12.133557 1.125424 161.9616465 0.9090004684
3 9.4338266 1.1960535 148.1635585 0.600667832
4 9.2008008 0.97038699 85.94341695 0.985005469
5 6.3509039 1.0369841 69.15436852 0.5832455795
6 2.7386397 1.4459253 76.46456744 0.09808657215
7 2.2197335 1.2867526 42.95892513 0.1146959934
8 1.8814216 1.1407081 26.01322418 0.1360749146
9 1.7270753 0.95108272 15.43099775 0.1932985332
10 0.61995702 1.4527143 17.58230975 0.02185985268
11 0.40137764 1.5242822 13.42256144 0.01200247893
12 0.46761646 1.124116 6.223086362 0.03513773411
13 0.25285837 1.4325772 6.846278337 0.009338994527
14 0.33580101 1.1527983 4.773976301 0.02362020961
15 0.45526772 0.94659188 4.025860678 0.05148431903
16 0.26501317 1.3031514 5.326216672 0.01318609151
17 0.21896213 1.6383988 9.522868546 0.005034660912
18 0.56569265 0.91613472 4.663535109 0.06861922652
19 0.43961724 1.274935 8.279606274 0.02334209052
20 0.48374687 1.222175 8.068506251 0.02900301791
21 0.60073055 0.9620232 5.50431035 0.06556265316
22 0.55535613 0.89630575 4.373985325 0.07051245315
23 0.28250894 1.2720838 5.285864199 0.0150990075
24 0.24489611 1.3529333 5.519696313 0.01086547191
25 0.19432469 1.624404 8.183366095 0.00461449306
26 0.39144994 1.0825409 4.733879133 0.03236944841
27 0.45201409 0.923896 3.793568864 0.05385871208
28 0.37884235 0.97108965 3.544444491 0.04049196682
29 0.15779739 1.5129987 5.141602098 0.004842851518
30 0.22415143 1.1500762 3.166778816 0.0158659213
31 0.18258721 1.1916605 2.838774333 0.011743832
32 0.11030295 1.4247796 2.933368878 0.004147701986
33 0.16822373 1.0568017 1.917294838 0.01475997422
34 0.12129198 1.2626024 2.22041688 0.006625667465
35 0.10479016 1.114346 1.363535646 0.008053312419
36 0.10180835 0.98648205 0.9868825201 0.01050270977
37 0.034392899 1.6567838 1.560459682 0.0007580275855
38 0.04219565 1.5149597 1.381107156 0.00128916347
39 0.054098482 1.1862638 0.8307089423 0.00352307006
40 0.067948762 0.95054963 0.6063608764 0.007614333939
41 0.048712412 1.1326394 0.6611181077 0.003589221142
42 0.044469771 1.2177127 0.7341378463 0.002693718238
43 0.027593055 1.4668498 0.8084433935 0.0009417810958
44 0.059022497 1.0068558 0.5996161604 0.005809808605
45 0.06567152 0.91909075 0.5450895071 0.007912000629
46 0.044075863 1.1768639 0.6623152347 0.002933167757
47 0.041124716 1.1397391 0.5673381393 0.002981012779
48 0.045498912 0.99685487 0.4517060278 0.004582960806
49 0.027873672 1.3180892 0.5798068504 0.001340000733
50 0.024083078 1.188711 0.3718973154 0.00155955593
51 0.022600378 1.0864221 0.275764149 0.001852224481
52 0.023539174 0.87926318 0.1782602053 0.003108336647
53 0.012101555 1.0860552 0.1475354301 0.0009926268093
54 0.0073453185 1.3096499 0.1498513119 0.0003600482611
55 0.0062940474 1.4487881 0.1768960322 0.0002239452886
56 0.015343516 0.88618093 0.1180608224 0.001994086313
57 0.014092619 0.94997819 0.1255942946 0.001581297334
58 0.010783818 1.2013702 0.1714520915 0.0006782695565
59 0.012622593 1.058925 0.1445684836 0.00110210642
60 0.011244169 1.1076792 0.1440809392 0.0008775021582
61 0.012485932 0.92000113 0.103853729 0.001501135295
62 0.010372028 0.91968049 0.08620732614 0.001247909804
63 0.0072412972 1.0318722 0.07792711185 0.0006728901422
64 0.007018044 0.96236824 0.06435530166 0.0007653284325
65 0.0032409608 1.4326043 0.08775625952 0.0001196931906
66 0.004112533 1.0738105 0.04874386182 0.0003469755371
67 0.0037284568 1.1195179 0.04909610173 0.0002831465173
68 0.0047206573 0.9925128 0.04639971034 0.0004802746655
69 0.0055163449 0.95185229 0.04937461273 0.0006163098764
70 0.0060426185 0.92073383 0.05034530851 0.0007252560215
71 0.0061647233 0.9009478 0.04907512183 0.0007744007841
72 0.0059855034 0.88289002 0.04570784094 0.0007838097523
73 0.0055558606 0.8652393 0.04073714959 0.0007577257508
74 0.0050748677 0.86747276 0.037402229 0.0006885761392
75 0.0044393593 0.89676817 0.0350016457 0.0005630566984
76 0.0028956942 1.1634876 0.04219298581 0.0001987307808
77 0.0039892696 0.92323767 0.03342959073 0.0004760534494
78 0.0044805422 0.86842448 0.03309444096 0.000606605154
79 0.0046383684 0.85455309 0.03318320448 0.0006483539283
80 0.0046029777 0.85405617 0.03289236056 0.0006441436159
81 0.0043995364 0.86578339 0.03229909152 0.0005992713683
82 0.0039885069 0.90407454 0.0319804731 0.0004974343947
83 0.0040169589 0.90511467 0.03228583786 0.0004997844197
84 0.0040162205 0.90508659 0.03227781566 0.0004997248551
85 0.0039888841 0.90408776 0.03198447092 0.0004974662874
86 0.0039361347 0.90238993 0.03143835953 0.000492810581
87 0.0038579377 0.90045618 0.03067689431 0.0004851756791


==> figures/exp_a_p1_single_const_compiled_interp_band.dat <==
x y
0 221.9670118
1 214.5705135
2 161.9616465
3 148.1635585
4 85.94341695
5 69.15436852
6 76.46456744
7 42.95892513
8 26.01322418
9 15.43099775
10 17.58230975
11 13.42256144
12 6.223086362
13 6.846278337
14 4.773976301
15 4.025860678
16 5.326216672
17 9.522868546
18 4.663535109
19 8.279606274
20 8.068506251
21 5.50431035
22 4.373985325
23 5.285864199
24 5.519696313
25 8.183366095
26 4.733879133
27 3.793568864
28 3.544444491
29 5.141602098
30 3.166778816
31 2.838774333
32 2.933368878
33 1.917294838
34 2.22041688
35 1.363535646
36 0.9868825201
37 1.560459682
38 1.381107156
39 0.8307089423
40 0.6063608764
41 0.6611181077
42 0.7341378463
43 0.8084433935
44 0.5996161604
45 0.5450895071
46 0.6623152347
47 0.5673381393
48 0.4517060278
49 0.5798068504
50 0.3718973154
51 0.275764149
52 0.1782602053
53 0.1475354301
54 0.1498513119
55 0.1768960322
56 0.1180608224
57 0.1255942946
58 0.1714520915
59 0.1445684836
60 0.1440809392
61 0.103853729
62 0.08620732614
63 0.07792711185
64 0.06435530166
65 0.08775625952
66 0.04874386182
67 0.04909610173
68 0.04639971034
69 0.04937461273
70 0.05034530851
71 0.04907512183
72 0.04570784094
73 0.04073714959
74 0.037402229
75 0.0350016457
76 0.04219298581
77 0.03342959073
78 0.03309444096
79 0.03318320448
80 0.03289236056
81 0.03229909152
82 0.0319804731
83 0.03228583786
84 0.03227781566
85 0.03198447092
86 0.03143835953
87 0.03067689431
87 0.0004851756791
86 0.000492810581
85 0.0004974662874
84 0.0004997248551
83 0.0004997844197
82 0.0004974343947
81 0.0005992713683
80 0.0006441436159
79 0.0006483539283
78 0.000606605154
77 0.0004760534494
76 0.0001987307808
75 0.0005630566984
74 0.0006885761392
73 0.0007577257508
72 0.0007838097523
71 0.0007744007841
70 0.0007252560215
69 0.0006163098764
68 0.0004802746655
67 0.0002831465173
66 0.0003469755371
65 0.0001196931906
64 0.0007653284325
63 0.0006728901422
62 0.001247909804
61 0.001501135295
60 0.0008775021582
59 0.00110210642
58 0.0006782695565
57 0.001581297334
56 0.001994086313
55 0.0002239452886
54 0.0003600482611
53 0.0009926268093
52 0.003108336647
51 0.001852224481
50 0.00155955593
49 0.001340000733
48 0.004582960806
47 0.002981012779
46 0.002933167757
45 0.007912000629
44 0.005809808605
43 0.0009417810958
42 0.002693718238
41 0.003589221142
40 0.007614333939
39 0.00352307006
38 0.00128916347
37 0.0007580275855
36 0.01050270977
35 0.008053312419
34 0.006625667465
33 0.01475997422
32 0.004147701986
31 0.011743832
30 0.0158659213
29 0.004842851518
28 0.04049196682
27 0.05385871208
26 0.03236944841
25 0.00461449306
24 0.01086547191
23 0.0150990075
22 0.07051245315
21 0.06556265316
20 0.02900301791
19 0.02334209052
18 0.06861922652
17 0.005034660912
16 0.01318609151
15 0.05148431903
14 0.02362020961
13 0.009338994527
12 0.03513773411
11 0.01200247893
10 0.02185985268
9 0.1932985332
8 0.1360749146
7 0.1146959934
6 0.09808657215
5 0.5832455795
4 0.985005469
3 0.600667832
2 0.9090004684
1 0.8980025619
0 1.800966198


==> figures/exp_a_p1_single_const_direct.dat <==
epoch mean std upper lower
0 19.993876 1.0453914 221.9670118 1.800966198
1 13.881098 1.1891462 214.5705135 0.8980025619
2 12.133557 1.125424 161.9616465 0.9090004684
3 9.4338266 1.1960535 148.1635585 0.600667832
4 9.2008008 0.97038699 85.94341695 0.985005469
5 6.3509039 1.0369841 69.15436852 0.5832455795
6 2.7386397 1.4459253 76.46456744 0.09808657215
7 2.2197335 1.2867526 42.95892513 0.1146959934
8 1.8814216 1.1407081 26.01322418 0.1360749146
9 1.7270753 0.95108272 15.43099775 0.1932985332
10 0.61995702 1.4527143 17.58230975 0.02185985268
11 0.40137764 1.5242822 13.42256144 0.01200247893
12 0.46761646 1.124116 6.223086362 0.03513773411
13 0.25285837 1.4325772 6.846278337 0.009338994527
14 0.33580101 1.1527983 4.773976301 0.02362020961
15 0.45526772 0.94659188 4.025860678 0.05148431903
16 0.26501317 1.3031514 5.326216672 0.01318609151
17 0.21896213 1.6383988 9.522868546 0.005034660912
18 0.56569265 0.91613472 4.663535109 0.06861922652
19 0.43961724 1.274935 8.279606274 0.02334209052
20 0.48374687 1.222175 8.068506251 0.02900301791
21 0.60073055 0.9620232 5.50431035 0.06556265316
22 0.55535613 0.89630575 4.373985325 0.07051245315
23 0.28250894 1.2720838 5.285864199 0.0150990075
24 0.24489611 1.3529333 5.519696313 0.01086547191
25 0.19432469 1.624404 8.183366095 0.00461449306
26 0.39144994 1.0825409 4.733879133 0.03236944841
27 0.45201409 0.923896 3.793568864 0.05385871208
28 0.37884235 0.97108965 3.544444491 0.04049196682
29 0.15779739 1.5129987 5.141602098 0.004842851518
30 0.22415143 1.1500762 3.166778816 0.0158659213
31 0.18258721 1.1916605 2.838774333 0.011743832
32 0.11030295 1.4247796 2.933368878 0.004147701986
33 0.16822373 1.0568017 1.917294838 0.01475997422
34 0.12129198 1.2626024 2.22041688 0.006625667465
35 0.10479016 1.114346 1.363535646 0.008053312419
36 0.10180835 0.98648205 0.9868825201 0.01050270977
37 0.034392899 1.6567838 1.560459682 0.0007580275855
38 0.04219565 1.5149597 1.381107156 0.00128916347
39 0.054098482 1.1862638 0.8307089423 0.00352307006
40 0.067948762 0.95054963 0.6063608764 0.007614333939
41 0.048712412 1.1326394 0.6611181077 0.003589221142
42 0.044469771 1.2177127 0.7341378463 0.002693718238
43 0.027593055 1.4668498 0.8084433935 0.0009417810958
44 0.059022497 1.0068558 0.5996161604 0.005809808605
45 0.06567152 0.91909075 0.5450895071 0.007912000629
46 0.044075863 1.1768639 0.6623152347 0.002933167757
47 0.041124716 1.1397391 0.5673381393 0.002981012779
48 0.045498912 0.99685487 0.4517060278 0.004582960806
49 0.027873672 1.3180892 0.5798068504 0.001340000733
50 0.024083078 1.188711 0.3718973154 0.00155955593
51 0.022600378 1.0864221 0.275764149 0.001852224481
52 0.023539174 0.87926318 0.1782602053 0.003108336647
53 0.012101555 1.0860552 0.1475354301 0.0009926268093
54 0.0073453185 1.3096499 0.1498513119 0.0003600482611
55 0.0062940474 1.4487881 0.1768960322 0.0002239452886
56 0.015343516 0.88618093 0.1180608224 0.001994086313
57 0.014092619 0.94997819 0.1255942946 0.001581297334
58 0.010783818 1.2013702 0.1714520915 0.0006782695565
59 0.012622593 1.058925 0.1445684836 0.00110210642
60 0.011244169 1.1076792 0.1440809392 0.0008775021582
61 0.012485932 0.92000113 0.103853729 0.001501135295
62 0.010372028 0.91968049 0.08620732614 0.001247909804
63 0.0072412972 1.0318722 0.07792711185 0.0006728901422
64 0.007018044 0.96236824 0.06435530166 0.0007653284325
65 0.0032409608 1.4326043 0.08775625952 0.0001196931906
66 0.004112533 1.0738105 0.04874386182 0.0003469755371
67 0.0037284568 1.1195179 0.04909610173 0.0002831465173
68 0.0047206573 0.9925128 0.04639971034 0.0004802746655
69 0.0055163449 0.95185229 0.04937461273 0.0006163098764
70 0.0060426185 0.92073383 0.05034530851 0.0007252560215
71 0.0061647233 0.9009478 0.04907512183 0.0007744007841
72 0.0059855034 0.88289002 0.04570784094 0.0007838097523
73 0.0055558606 0.8652393 0.04073714959 0.0007577257508
74 0.0050748677 0.86747276 0.037402229 0.0006885761392
75 0.0044393593 0.89676817 0.0350016457 0.0005630566984
76 0.0028956942 1.1634876 0.04219298581 0.0001987307808
77 0.0039892696 0.92323767 0.03342959073 0.0004760534494
78 0.0044805422 0.86842448 0.03309444096 0.000606605154
79 0.0046383684 0.85455309 0.03318320448 0.0006483539283
80 0.0046029777 0.85405617 0.03289236056 0.0006441436159
81 0.0043995364 0.86578339 0.03229909152 0.0005992713683
82 0.0039885069 0.90407454 0.0319804731 0.0004974343947
83 0.0040169589 0.90511467 0.03228583786 0.0004997844197
84 0.0040162205 0.90508659 0.03227781566 0.0004997248551
85 0.0039888841 0.90408776 0.03198447092 0.0004974662874
86 0.0039361347 0.90238993 0.03143835953 0.000492810581
87 0.0038579377 0.90045618 0.03067689431 0.0004851756791


==> figures/exp_a_p2_multi_const_compiled_interp.dat <==
epoch mean std upper lower
0 36.817277 0.15601067 52.73055437 25.70638405
1 33.259968 0.14306514 46.2367144 23.92526058
2 30.604502 0.12702117 41.00213631 22.84357849
3 28.495488 0.1118165 36.86316283 22.02721554
4 26.697335 0.099806057 33.59494701 21.21591892
5 25.200011 0.090840288 31.06283013 20.44374456
6 24.015876 0.084066863 29.145083 19.78935183
7 23.109679 0.078694065 27.70052317 19.27968087
8 22.395744 0.074625223 26.59443244 18.85993886
9 21.770652 0.072424468 25.72147691 18.42667453
10 21.151943 0.072639757 25.00287956 17.89412702
11 20.497857 0.075110863 24.36796784 17.24239486
12 19.804381 0.078969995 23.7537002 16.51168064
13 19.086548 0.083225665 23.11814849 15.75802259
14 18.360398 0.087201004 22.44311238 15.02038538
15 17.636397 0.090581267 21.72656814 14.3162277
16 16.92094 0.093290383 20.97562255 13.65004533
17 16.218468 0.095374519 20.20153344 13.02072894
18 15.532128 0.096931532 19.41612216 12.42508681
19 14.864105 0.098085595 18.63049382 11.85913947
20 14.216369 0.098972998 17.85507495 11.31919864
21 13.591522 0.099713264 17.09941859 10.80325971
22 12.992478 0.10039577 16.37147275 10.31089111
23 12.420749 0.10110332 15.67657223 9.84111851
24 11.874946 0.10194534 15.01678632 9.390448001
25 11.350982 0.10305872 14.39103861 8.953126162
26 10.844137 0.10455534 13.79590909 8.523925459
27 10.351596 0.106451 13.22690693 8.101329558
28 9.8733893 0.10864283 12.67970325 7.688178075
29 9.4110453 0.11097011 12.1508868 7.288996615
30 8.9652983 0.11332108 11.63820025 6.906271789
31 8.5350081 0.11570427 11.14059049 6.538824252
32 8.1181887 0.11822391 10.6581801 6.183512345
33 7.7139945 0.12098381 10.19208718 5.838422484
34 7.3235685 0.12401328 9.743971968 5.504393399
35 6.9489575 0.12727157 9.315179419 5.183798139
36 6.5912981 0.13070223 8.905805055 4.878302484
37 6.2499536 0.13427016 8.514260927 4.587822804
38 5.923181 0.1379491 8.137745543 4.311276774
39 5.6094117 0.14168589 7.773260199 4.047915325
40 5.3079109 0.14539304 7.418509548 3.797786875
41 5.0184686 0.14898818 7.072279068 3.561090672
42 4.7407958 0.15244195 6.734311425 3.337407987
43 4.4743783 0.15578896 6.405037183 3.125674409
44 4.2187919 0.15910119 6.085402296 2.924737602
45 3.9739547 0.16245644 5.776693916 2.733798319
46 3.7399835 0.16592796 5.480215647 2.55235877
47 3.5168529 0.1695865 5.19685622 2.379949239
48 3.3042924 0.17348879 4.926826358 2.216101634
49 3.1019882 0.17765071 4.669720019 2.06057975
50 2.9097822 0.18203549 4.424823765 1.91348473
51 2.7275984 0.18657889 4.191401973 1.775012971
52 2.5551894 0.1912329 3.968770579 1.645091982
53 2.3920336 0.19598652 3.756243933 1.523283545
54 2.2374889 0.20084871 3.553117709 1.409003852
55 2.0910147 0.20582121 3.358754837 1.301774873
56 1.9522372 0.21089327 3.172676968 1.20126637
57 1.8208424 0.21605672 2.994532862 1.107173421
58 1.6964855 0.22131564 2.824007121 1.019141566
59 1.5788212 0.22667593 2.660779395 0.9368218331
60 1.467595 0.2321313 2.504595103 0.8599534076
61 1.3626798 0.23766481 2.355367206 0.7883680245
62 1.2640083 0.24326544 2.213172982 0.7219123605
63 1.1714673 0.24894075 2.078121349 0.6603731416
64 1.0848172 0.25472106 1.950193036 0.6034419317
65 1.0036854 0.26066038 1.829186582 0.5507281128
66 0.92764477 0.26682675 1.714780165 0.5018280709
67 0.85632499 0.27327559 1.606623853 0.4564182772
68 0.7894841 0.2800161 1.504386699 0.4143117907
69 0.72697657 0.28700373 1.407745489 0.3754193755
70 0.66866426 0.29417346 1.316380877 0.3396523729
71 0.6143567 0.30148422 1.229999168 0.3068572463
72 0.56383029 0.30892676 1.148352355 0.2768354133
73 0.51687176 0.3164981 1.071225506 0.2493932575
74 0.47327753 0.32418707 0.9983962782 0.2243514166
75 0.4328223 0.33199728 0.9296231017 0.2015173055
76 0.39525697 0.33997326 0.8646747946 0.1806784184
77 0.36035827 0.34818298 0.8033734499 0.1616409937
78 0.32797346 0.35667215 0.7456085134 0.1442668501
79 0.29801198 0.36544268 0.6913156633 0.1284668381
80 0.27039812 0.37447491 0.6404401964 0.114163891
81 0.24503473 0.38375864 0.5929065846 0.1012672463
82 0.22179126 0.39330224 0.5485884645 0.08966897017
83 0.20050512 0.40313196 0.5072913113 0.07924894763
84 0.18099328 0.41329338 0.4687657089 0.06988260163
85 0.1630812 0.42383863 0.4327554261 0.06145613619
86 0.146635 0.43478456 0.3990453039 0.05388316385
87 0.13156467 0.44609204 0.3674779726 0.04710285501
88 0.11779682 0.45770781 0.3379413926 0.0410606461
89 0.10525184 0.46962969 0.3103554555 0.03569439398
90 0.093849374 0.48189942 0.2846628534 0.03094083015
91 0.083518345 0.49454521 0.2608117155 0.02674463456
92 0.074187078 0.50757381 0.2387272908 0.02305443357
93 0.065766508 0.52104734 0.2182991908 0.01981332854
94 0.05815554 0.53513067 0.1993984454 0.0169613501
95 0.051268999 0.54999745 0.1819082046 0.01444965224
96 0.045051151 0.56569843 0.165731216 0.01224637239
97 0.039464134 0.58214695 0.150782011 0.01032893699
98 0.034468539 0.59923627 0.1369806261 0.008673344848
99 0.030017382 0.61694253 0.1242554225 0.007251540674
100 0.026059927 0.6353345 0.112540202 0.006034463901
101 0.022543785 0.65456183 0.1017627083 0.004994189226
102 0.019419053 0.6748382 0.09184726768 0.004105724828
103 0.016644669 0.69639029 0.0827304643 0.003348766579
104 0.014190067 0.71940508 0.07436858626 0.002707567918
105 0.01202738 0.74410048 0.06672237724 0.002168056281
106 0.010127487 0.77077512 0.0597415969 0.001716827238
107 0.0084660153 0.79963238 0.05337174823 0.001342909274
108 0.0070279351 0.83050235 0.0475696648 0.001038306067
109 0.0057969262 0.86312372 0.04229816178 0.000794463677
110 0.0047432526 0.89802446 0.03750599663 0.0005998626137
111 0.0038308991 0.93693955 0.03313143572 0.0004429565876
112 0.0030370596 0.98190251 0.02913102945 0.0003166290841
113 0.00235677 1.034078 0.02549149211 0.0002178909329
114 0.0017867415 1.0944563 0.02220844076 0.0001437491881
115 0.0013125695 1.1664901 0.01925805392 8.946067849e-05
116 0.00091862475 1.2568227 0.01659437277 5.085286654e-05
117 0.00060339104 1.3706075 0.01416466614 2.570344692e-05
118 0.00037032476 1.5106688 0.01200194251 1.142651926e-05
119 0.00020807119 1.6981271 0.01038338785 4.169508276e-06
120 0.00016027447 1.7406266 0.008820453609 2.912311098e-06
121 0.00018300815 1.6148425 0.007538986375 4.442504972e-06
122 0.0001983146 1.5473387 0.006993480323 5.623620909e-06
123 0.00023721791 1.4257759 0.006323003111 8.899622206e-06
124 0.00025550154 1.3731972 0.006033796785 1.081923042e-05
125 0.00020609638 1.5520226 0.007346710809 5.781596392e-06
126 0.00027695501 1.3249478 0.005852710645 1.31057357e-05
127 0.00033237137 1.1833274 0.005069335565 2.179195435e-05
128 0.00035924653 1.1084177 0.004611160786 2.798819616e-05
129 0.00037097288 1.0587707 0.004247299344 3.240197285e-05
130 0.00037156918 1.0263793 0.003948380818 3.496715818e-05
131 0.00036294562 1.0092794 0.003707839601 3.552729789e-05
132 0.00034767764 1.0055572 0.003521551231 3.432570946e-05
133 0.00032776134 1.0149102 0.003392094177 3.166996327e-05
134 0.00030357125 1.0402489 0.003330500598 2.767016549e-05
135 0.00028146712 1.0658563 0.003275548041 2.418640703e-05
136 0.00028157558 1.0216982 0.002960010007 2.678531657e-05
137 0.00029368833 0.93839243 0.002548467672 3.384497996e-05
138 0.00030076268 0.86961731 0.002227620778 4.06075366e-05
139 0.00030077332 0.81770245 0.001976704522 4.576535771e-05
140 0.00029499139 0.77759516 0.001767683477 4.922822611e-05
141 0.00028518639 0.74512012 0.00158580182 5.128716238e-05
142 0.00027288725 0.71736722 0.001423477056 5.231377047e-05
143 0.0002590752 0.69256992 0.001276426343 5.258427839e-05
144 0.0002443271 0.66987376 0.001142471553 5.225139359e-05
145 0.00022908747 0.64892561 0.001020767759 5.141332796e-05
146 0.00021360109 0.62974523 0.0009106441476 5.010236676e-05
147 0.00019800826 0.61244284 0.0008111966586 4.833263416e-05
148 0.00018245656 0.59701669 0.0007214000627 4.614692765e-05
149 0.00016716171 0.58331913 0.000640406781 4.363326071e-05
150 0.00015233871 0.57117001 0.0005675188318 4.089218016e-05
151 0.00013810228 0.56059022 0.0005021009805 3.798486924e-05
152 0.00012452168 0.55171853 0.0004435713807 3.495637974e-05
153 0.00011165756 0.54476055 0.00039142511 3.185133147e-05
154 9.9572559e-05 0.53988448 0.0003451629317 2.872467945e-05
155 8.8303295e-05 0.53726108 0.0003042551887 2.562806549e-05
156 7.7860724e-05 0.53714256 0.0002682013775 2.26035096e-05
157 6.8205959e-05 0.54013311 0.0002365676896 1.966478547e-05
158 5.9282798e-05 0.5474236 0.0002090991621 1.680757645e-05
159 5.1011109e-05 0.56121013 0.0001857269382 1.40105323e-05
160 4.3841088e-05 0.58371526 0.0001681111725 1.143315428e-05
161 3.8385754e-05 0.62096371 0.0001603739326 9.187690697e-06
162 3.2885078e-05 0.69872545 0.0001643328262 6.580720124e-06
163 2.603764e-05 0.87690051 0.0001961110765 3.457013678e-06
164 2.3633385e-05 0.90943133 0.0001918479954 2.911351213e-06
165 2.6819296e-05 0.69790026 0.0001337665814 5.377087513e-06
166 2.789587e-05 0.58801224 0.0001080319335 7.203236366e-06
167 2.7999303e-05 0.5167728 9.202800898e-05 8.518721546e-06
168 2.7584673e-05 0.46452164 8.038767732e-05 9.465557618e-06
169 2.6869435e-05 0.42365228 7.12706664e-05 1.012992557e-05
170 2.5970955e-05 0.39113257 6.391760551e-05 1.055249991e-05
171 2.4956036e-05 0.36613397 5.79841856e-05 1.074092366e-05
172 2.4110448e-05 0.34733158 5.364594016e-05 1.083611728e-05
173 2.3172563e-05 0.33795827 5.045826902e-05 1.06418174e-05
174 2.2131142e-05 0.34039393 4.846159986e-05 1.0106712e-05
175 2.0970274e-05 0.3573705 4.775013519e-05 9.209448113e-06
176 1.9661928e-05 0.3922833 4.851872756e-05 7.967880465e-06
177 1.8166234e-05 0.45009622 5.121074951e-05 6.444195367e-06
178 1.6397115e-05 0.5411393 5.700418468e-05 4.716590234e-06
179 1.4118409e-05 0.69526508 6.9992391e-05 2.847873286e-06
180 1.0806099e-05 1.0033423 0.0001088958189 1.072325601e-06
181 1.2455872e-05 0.78563758 7.603467621e-05 2.04049977e-06
182 1.3840701e-05 0.61521872 5.706591844e-05 3.356907496e-06
183 1.4443949e-05 0.52547681 4.843538363e-05 4.307339762e-06
184 1.465782e-05 0.47216826 4.347480594e-05 4.941981658e-06
185 1.4631847e-05 0.44133362 4.042339442e-05 5.296214195e-06
186 1.4440846e-05 0.42722372 3.862036275e-05 5.399690931e-06
187 1.4122625e-05 0.42760717 3.780268059e-05 5.276042186e-06
188 1.3700131e-05 0.44157861 3.787069911e-05 4.95616904e-06
189 1.3179433e-05 0.46946084 3.884700751e-05 4.471321438e-06
190 1.2553892e-05 0.51273211 4.087996365e-05 3.855194431e-06
191 1.1802144e-05 0.57469759 4.432599529e-05 3.142413457e-06
192 1.0959959e-05 0.66013233 5.011194426e-05 2.397047251e-06
193 9.9569274e-06 0.77555753 5.938583517e-05 1.669428465e-06
194 9.387613e-06 0.84938693 6.636545993e-05 1.327908799e-06
195 1.0043891e-05 0.77066071 5.923285772e-05 1.703104412e-06
196 1.0865213e-05 0.67971587 5.1970167e-05 2.271550401e-06
197 1.1503995e-05 0.61506178 4.741442341e-05 2.791173994e-06
198 1.1990534e-05 0.56920502 4.446758342e-05 3.233206826e-06
199 1.2365572e-05 0.5357679 4.246020626e-05 3.601192193e-06
200 1.2656017e-05 0.51099052 4.104758251e-05 3.902173238e-06
201 1.290635e-05 0.49135136 4.000873267e-05 4.163437668e-06
202 1.3108885e-05 0.47613685 3.923761478e-05 4.379543992e-06
203 1.3271538e-05 0.46436276 3.866197351e-05 4.555735468e-06
204 1.3402222e-05 0.45519414 3.822706553e-05 4.698753645e-06
205 1.3503889e-05 0.44824324 3.790548936e-05 4.810781361e-06
206 1.3582377e-05 0.44298716 3.766716531e-05 4.897659911e-06
207 1.3641579e-05 0.4390866 3.749309082e-05 4.963385963e-06
208 1.3682508e-05 0.43642236 3.737559187e-05 5.008911594e-06
209 1.3709347e-05 0.43468981 3.729980495e-05 5.03879802e-06
210 1.3724276e-05 0.43373102 3.725807842e-05 5.055433656e-06
211 1.3727675e-05 0.43351321 3.724862077e-05 5.059222444e-06


==> figures/exp_a_p2_multi_const_direct.dat <==
epoch mean std upper lower
0 36.817277 0.15601067 52.73055437 25.70638405
1 33.259968 0.14306514 46.2367144 23.92526058
2 30.604502 0.12702117 41.00213631 22.84357849
3 28.495488 0.1118165 36.86316283 22.02721554
4 26.697335 0.099806057 33.59494701 21.21591892
5 25.200011 0.090840288 31.06283013 20.44374456
6 24.015876 0.084066863 29.145083 19.78935183
7 23.109679 0.078694065 27.70052317 19.27968087
8 22.395744 0.074625223 26.59443244 18.85993886
9 21.770652 0.072424468 25.72147691 18.42667453
10 21.151943 0.072639757 25.00287956 17.89412702
11 20.497857 0.075110863 24.36796784 17.24239486
12 19.804381 0.078969995 23.7537002 16.51168064
13 19.086548 0.083225665 23.11814849 15.75802259
14 18.360398 0.087201004 22.44311238 15.02038538
15 17.636397 0.090581267 21.72656814 14.3162277
16 16.92094 0.093290383 20.97562255 13.65004533
17 16.218468 0.095374519 20.20153344 13.02072894
18 15.532128 0.096931532 19.41612216 12.42508681
19 14.864105 0.098085595 18.63049382 11.85913947
20 14.216369 0.098972998 17.85507495 11.31919864
21 13.591522 0.099713264 17.09941859 10.80325971
22 12.992478 0.10039577 16.37147275 10.31089111
23 12.420749 0.10110332 15.67657223 9.84111851
24 11.874946 0.10194534 15.01678632 9.390448001
25 11.350982 0.10305872 14.39103861 8.953126162
26 10.844137 0.10455534 13.79590909 8.523925459
27 10.351596 0.106451 13.22690693 8.101329558
28 9.8733893 0.10864283 12.67970325 7.688178075
29 9.4110453 0.11097011 12.1508868 7.288996615
30 8.9652983 0.11332108 11.63820025 6.906271789
31 8.5350081 0.11570427 11.14059049 6.538824252
32 8.1181887 0.11822391 10.6581801 6.183512345
33 7.7139945 0.12098381 10.19208718 5.838422484
34 7.3235685 0.12401328 9.743971968 5.504393399
35 6.9489575 0.12727157 9.315179419 5.183798139
36 6.5912981 0.13070223 8.905805055 4.878302484
37 6.2499536 0.13427016 8.514260927 4.587822804
38 5.923181 0.1379491 8.137745543 4.311276774
39 5.6094117 0.14168589 7.773260199 4.047915325
40 5.3079109 0.14539304 7.418509548 3.797786875
41 5.0184686 0.14898818 7.072279068 3.561090672
42 4.7407958 0.15244195 6.734311425 3.337407987
43 4.4743783 0.15578896 6.405037183 3.125674409
44 4.2187919 0.15910119 6.085402296 2.924737602
45 3.9739547 0.16245644 5.776693916 2.733798319
46 3.7399835 0.16592796 5.480215647 2.55235877
47 3.5168529 0.1695865 5.19685622 2.379949239
48 3.3042924 0.17348879 4.926826358 2.216101634
49 3.1019882 0.17765071 4.669720019 2.06057975
50 2.9097822 0.18203549 4.424823765 1.91348473
51 2.7275984 0.18657889 4.191401973 1.775012971
52 2.5551894 0.1912329 3.968770579 1.645091982
53 2.3920336 0.19598652 3.756243933 1.523283545
54 2.2374889 0.20084871 3.553117709 1.409003852
55 2.0910147 0.20582121 3.358754837 1.301774873
56 1.9522372 0.21089327 3.172676968 1.20126637
57 1.8208424 0.21605672 2.994532862 1.107173421
58 1.6964855 0.22131564 2.824007121 1.019141566
59 1.5788212 0.22667593 2.660779395 0.9368218331
60 1.467595 0.2321313 2.504595103 0.8599534076
61 1.3626798 0.23766481 2.355367206 0.7883680245
62 1.2640083 0.24326544 2.213172982 0.7219123605
63 1.1714673 0.24894075 2.078121349 0.6603731416
64 1.0848172 0.25472106 1.950193036 0.6034419317
65 1.0036854 0.26066038 1.829186582 0.5507281128
66 0.92764477 0.26682675 1.714780165 0.5018280709
67 0.85632499 0.27327559 1.606623853 0.4564182772
68 0.7894841 0.2800161 1.504386699 0.4143117907
69 0.72697657 0.28700373 1.407745489 0.3754193755
70 0.66866426 0.29417346 1.316380877 0.3396523729
71 0.6143567 0.30148422 1.229999168 0.3068572463
72 0.56383029 0.30892676 1.148352355 0.2768354133
73 0.51687176 0.3164981 1.071225506 0.2493932575
74 0.47327753 0.32418707 0.9983962782 0.2243514166
75 0.4328223 0.33199728 0.9296231017 0.2015173055
76 0.39525697 0.33997326 0.8646747946 0.1806784184
77 0.36035827 0.34818298 0.8033734499 0.1616409937
78 0.32797346 0.35667215 0.7456085134 0.1442668501
79 0.29801198 0.36544268 0.6913156633 0.1284668381
80 0.27039812 0.37447491 0.6404401964 0.114163891
81 0.24503473 0.38375864 0.5929065846 0.1012672463
82 0.22179126 0.39330224 0.5485884645 0.08966897017
83 0.20050512 0.40313196 0.5072913113 0.07924894763
84 0.18099328 0.41329338 0.4687657089 0.06988260163
85 0.1630812 0.42383863 0.4327554261 0.06145613619
86 0.146635 0.43478456 0.3990453039 0.05388316385
87 0.13156467 0.44609204 0.3674779726 0.04710285501
88 0.11779682 0.45770781 0.3379413926 0.0410606461
89 0.10525184 0.46962969 0.3103554555 0.03569439398
90 0.093849374 0.48189942 0.2846628534 0.03094083015
91 0.083518345 0.49454521 0.2608117155 0.02674463456
92 0.074187078 0.50757381 0.2387272908 0.02305443357
93 0.065766508 0.52104734 0.2182991908 0.01981332854
94 0.05815554 0.53513067 0.1993984454 0.0169613501
95 0.051268999 0.54999745 0.1819082046 0.01444965224
96 0.045051151 0.56569843 0.165731216 0.01224637239
97 0.039464134 0.58214695 0.150782011 0.01032893699
98 0.034468539 0.59923627 0.1369806261 0.008673344848
99 0.030017382 0.61694253 0.1242554225 0.007251540674
100 0.026059927 0.6353345 0.112540202 0.006034463901
101 0.022543785 0.65456183 0.1017627083 0.004994189226
102 0.019419053 0.6748382 0.09184726768 0.004105724828
103 0.016644669 0.69639029 0.0827304643 0.003348766579
104 0.014190067 0.71940508 0.07436858626 0.002707567918
105 0.01202738 0.74410048 0.06672237724 0.002168056281
106 0.010127487 0.77077512 0.0597415969 0.001716827238
107 0.0084660153 0.79963238 0.05337174823 0.001342909274
108 0.0070279351 0.83050235 0.0475696648 0.001038306067
109 0.0057969262 0.86312372 0.04229816178 0.000794463677
110 0.0047432526 0.89802446 0.03750599663 0.0005998626137
111 0.0038308991 0.93693955 0.03313143572 0.0004429565876
112 0.0030370596 0.98190251 0.02913102945 0.0003166290841
113 0.00235677 1.034078 0.02549149211 0.0002178909329
114 0.0017867415 1.0944563 0.02220844076 0.0001437491881
115 0.0013125695 1.1664901 0.01925805392 8.946067849e-05
116 0.00091862475 1.2568227 0.01659437277 5.085286654e-05
117 0.00060339104 1.3706075 0.01416466614 2.570344692e-05
118 0.00037032476 1.5106688 0.01200194251 1.142651926e-05
119 0.00020807119 1.6981271 0.01038338785 4.169508276e-06
120 0.00016027447 1.7406266 0.008820453609 2.912311098e-06
121 0.00018300815 1.6148425 0.007538986375 4.442504972e-06
122 0.0001983146 1.5473387 0.006993480323 5.623620909e-06
123 0.00023721791 1.4257759 0.006323003111 8.899622206e-06
124 0.00025550154 1.3731972 0.006033796785 1.081923042e-05
125 0.00020609638 1.5520226 0.007346710809 5.781596392e-06
126 0.00027695501 1.3249478 0.005852710645 1.31057357e-05
127 0.00033237137 1.1833274 0.005069335565 2.179195435e-05
128 0.00035924653 1.1084177 0.004611160786 2.798819616e-05
129 0.00037097288 1.0587707 0.004247299344 3.240197285e-05
130 0.00037156918 1.0263793 0.003948380818 3.496715818e-05
131 0.00036294562 1.0092794 0.003707839601 3.552729789e-05
132 0.00034767764 1.0055572 0.003521551231 3.432570946e-05
133 0.00032776134 1.0149102 0.003392094177 3.166996327e-05
134 0.00030357125 1.0402489 0.003330500598 2.767016549e-05
135 0.00028146712 1.0658563 0.003275548041 2.418640703e-05
136 0.00028157558 1.0216982 0.002960010007 2.678531657e-05
137 0.00029368833 0.93839243 0.002548467672 3.384497996e-05
138 0.00030076268 0.86961731 0.002227620778 4.06075366e-05
139 0.00030077332 0.81770245 0.001976704522 4.576535771e-05
140 0.00029499139 0.77759516 0.001767683477 4.922822611e-05
141 0.00028518639 0.74512012 0.00158580182 5.128716238e-05
142 0.00027288725 0.71736722 0.001423477056 5.231377047e-05
143 0.0002590752 0.69256992 0.001276426343 5.258427839e-05
144 0.0002443271 0.66987376 0.001142471553 5.225139359e-05
145 0.00022908747 0.64892561 0.001020767759 5.141332796e-05
146 0.00021360109 0.62974523 0.0009106441476 5.010236676e-05
147 0.00019800826 0.61244284 0.0008111966586 4.833263416e-05
148 0.00018245656 0.59701669 0.0007214000627 4.614692765e-05
149 0.00016716171 0.58331913 0.000640406781 4.363326071e-05
150 0.00015233871 0.57117001 0.0005675188318 4.089218016e-05
151 0.00013810228 0.56059022 0.0005021009805 3.798486924e-05
152 0.00012452168 0.55171853 0.0004435713807 3.495637974e-05
153 0.00011165756 0.54476055 0.00039142511 3.185133147e-05
154 9.9572559e-05 0.53988448 0.0003451629317 2.872467945e-05
155 8.8303295e-05 0.53726108 0.0003042551887 2.562806549e-05
156 7.7860724e-05 0.53714256 0.0002682013775 2.26035096e-05
157 6.8205959e-05 0.54013311 0.0002365676896 1.966478547e-05
158 5.9282798e-05 0.5474236 0.0002090991621 1.680757645e-05
159 5.1011109e-05 0.56121013 0.0001857269382 1.40105323e-05
160 4.3841088e-05 0.58371526 0.0001681111725 1.143315428e-05
161 3.8385754e-05 0.62096371 0.0001603739326 9.187690697e-06
162 3.2885078e-05 0.69872545 0.0001643328262 6.580720124e-06
163 2.603764e-05 0.87690051 0.0001961110765 3.457013678e-06
164 2.3633385e-05 0.90943133 0.0001918479954 2.911351213e-06
165 2.6819296e-05 0.69790026 0.0001337665814 5.377087513e-06
166 2.789587e-05 0.58801224 0.0001080319335 7.203236366e-06
167 2.7999303e-05 0.5167728 9.202800898e-05 8.518721546e-06
168 2.7584673e-05 0.46452164 8.038767732e-05 9.465557618e-06
169 2.6869435e-05 0.42365228 7.12706664e-05 1.012992557e-05
170 2.5970955e-05 0.39113257 6.391760551e-05 1.055249991e-05
171 2.4956036e-05 0.36613397 5.79841856e-05 1.074092366e-05
172 2.4110448e-05 0.34733158 5.364594016e-05 1.083611728e-05
173 2.3172563e-05 0.33795827 5.045826902e-05 1.06418174e-05
174 2.2131142e-05 0.34039393 4.846159986e-05 1.0106712e-05
175 2.0970274e-05 0.3573705 4.775013519e-05 9.209448113e-06
176 1.9661928e-05 0.3922833 4.851872756e-05 7.967880465e-06
177 1.8166234e-05 0.45009622 5.121074951e-05 6.444195367e-06
178 1.6397115e-05 0.5411393 5.700418468e-05 4.716590234e-06
179 1.4118409e-05 0.69526508 6.9992391e-05 2.847873286e-06
180 1.0806099e-05 1.0033423 0.0001088958189 1.072325601e-06
181 1.2455872e-05 0.78563758 7.603467621e-05 2.04049977e-06
182 1.3840701e-05 0.61521872 5.706591844e-05 3.356907496e-06
183 1.4443949e-05 0.52547681 4.843538363e-05 4.307339762e-06
184 1.465782e-05 0.47216826 4.347480594e-05 4.941981658e-06
185 1.4631847e-05 0.44133362 4.042339442e-05 5.296214195e-06
186 1.4440846e-05 0.42722372 3.862036275e-05 5.399690931e-06
187 1.4122625e-05 0.42760717 3.780268059e-05 5.276042186e-06
188 1.3700131e-05 0.44157861 3.787069911e-05 4.95616904e-06
189 1.3179433e-05 0.46946084 3.884700751e-05 4.471321438e-06
190 1.2553892e-05 0.51273211 4.087996365e-05 3.855194431e-06
191 1.1802144e-05 0.57469759 4.432599529e-05 3.142413457e-06
192 1.0959959e-05 0.66013233 5.011194426e-05 2.397047251e-06
193 9.9569274e-06 0.77555753 5.938583517e-05 1.669428465e-06
194 9.387613e-06 0.84938693 6.636545993e-05 1.327908799e-06
195 1.0043891e-05 0.77066071 5.923285772e-05 1.703104412e-06
196 1.0865213e-05 0.67971587 5.1970167e-05 2.271550401e-06
197 1.1503995e-05 0.61506178 4.741442341e-05 2.791173994e-06
198 1.1990534e-05 0.56920502 4.446758342e-05 3.233206826e-06
199 1.2365572e-05 0.5357679 4.246020626e-05 3.601192193e-06
200 1.2656017e-05 0.51099052 4.104758251e-05 3.902173238e-06
201 1.290635e-05 0.49135136 4.000873267e-05 4.163437668e-06
202 1.3108885e-05 0.47613685 3.923761478e-05 4.379543992e-06
203 1.3271538e-05 0.46436276 3.866197351e-05 4.555735468e-06
204 1.3402222e-05 0.45519414 3.822706553e-05 4.698753645e-06
205 1.3503889e-05 0.44824324 3.790548936e-05 4.810781361e-06
206 1.3582377e-05 0.44298716 3.766716531e-05 4.897659911e-06
207 1.3641579e-05 0.4390866 3.749309082e-05 4.963385963e-06
208 1.3682508e-05 0.43642236 3.737559187e-05 5.008911594e-06
209 1.3709347e-05 0.43468981 3.729980495e-05 5.03879802e-06
210 1.3724276e-05 0.43373102 3.725807842e-05 5.055433656e-06
211 1.3727675e-05 0.43351321 3.724862077e-05 5.059222444e-06


==> figures/exp_a_p3_recursive_compiled_interp.dat <==
epoch mean std upper lower
0 251.94168 0.260087 458.5503528 138.4245194
1 225.38187 0.27524478 424.7797016 119.5843109
2 200.19992 0.29244024 392.558288 102.0995127
3 176.42081 0.31210414 361.9544875 85.98954997
4 154.06413 0.33481178 333.052982 71.26721179
5 133.14235 0.36135839 305.9670188 57.93724467
6 113.65802 0.39289388 280.8626452 45.99453335
7 95.599021 0.43118268 258.0097536 35.42181142
8 78.928649 0.47916549 237.9031316 26.18600082
9 63.562114 0.54236833 221.5984221 18.23181926
10 49.293507 0.63337672 211.9173135 11.46602813
11 35.450545 0.79374453 220.4791095 5.70004636
12 13.869618 1.6815031 666.1431644 0.2887762335
13 23.059244 0.80104491 145.8444741 3.645861503
14 20.291804 0.69756131 101.1304588 4.071546078
15 16.143332 0.6926113 79.54346022 3.276286626
16 11.653801 0.76477544 67.80208557 2.003051775
17 6.9052114 0.99243293 67.8593832 0.7026580856
18 4.5169275 1.0888279 55.42057183 0.3681418861
19 3.8315017 1.0282191 40.88727403 0.3590458361
20 3.4315521 0.93156749 29.31285284 0.401719673
21 2.2575255 1.1141918 29.3646283 0.1735564712
22 2.1792525 1.0455107 24.20016056 0.1962442071
23 2.3707581 0.89674779 18.69110695 0.3007041675
24 2.1546906 0.93683622 18.63035491 0.2492003783
25 1.9595468 1.0250599 20.75943564 0.1849676244
26 2.6136637 0.74572848 14.55386002 0.4693763811
27 2.8293545 0.66073461 12.95453905 0.6179491663
28 2.1505869 0.9696298 20.05334382 0.230636059
29 2.7984325 0.66900668 13.05934882 0.5996642501
30 3.1308944 0.51880927 10.33897996 0.948110928
31 3.0715246 0.50450468 9.814285223 0.9612786791
32 2.7031125 0.61239272 11.07278446 0.6598897723
33 1.6322318 1.1868012 25.09475786 0.1061648283
34 2.2890403 0.64758466 10.16806029 0.515310253
35 2.3677984 0.4641059 6.893672185 0.8132776277
36 2.2022318 0.3925584 5.437777505 0.8918763025
37 1.8964124 0.4047121 4.81553882 0.7468281774
38 1.4798465 0.52223078 4.925467362 0.4446168176
39 0.75330712 1.1310691 10.18687978 0.05570612683
40 0.96763226 0.60743497 3.918729666 0.2389325786
41 0.80840219 0.61623211 3.340870127 0.195611943
42 0.334775 1.4213203 8.83229072 0.01268915413
43 0.51224176 0.77473323 3.049356602 0.08604819146
44 0.39696685 0.94572483 3.503314072 0.04498103086
45 0.42732615 0.75621802 2.437684479 0.07491028488
46 0.34065271 0.93258336 2.91672315 0.03978583639
47 0.41945326 0.59400859 1.646994545 0.1068255133
48 0.38224255 0.57516584 1.437159175 0.1016654041
49 0.28162617 0.76160802 1.626600959 0.04876014538
50 0.20945038 0.89967281 1.662470578 0.0263881143
51 0.1645642 0.99951931 1.643821543 0.01647464472
52 0.11997393 1.2532532 2.149512813 0.006696281855
53 0.1892173 0.81058101 1.223325019 0.0292671103
54 0.18429213 0.82168011 1.222325583 0.02778604147
55 0.17653863 0.86499472 1.29370269 0.02409045744
56 0.20779974 0.68570378 1.007740678 0.04284905293
57 0.17355899 0.87429605 1.299400874 0.0231820086
58 0.19480384 0.73980468 1.070045356 0.03546441734
59 0.22238948 0.55992575 0.8073093422 0.061261621
60 0.21810998 0.52302967 0.7272859731 0.06541025914
61 0.19226403 0.58445826 0.7385098485 0.05005411354
62 0.13768196 0.86346745 1.005413013 0.01885426498
63 0.14098134 0.74154987 0.7775199003 0.02556299696
64 0.14814112 0.59278741 0.5800468149 0.03783451995
65 0.13377151 0.60643347 0.5405017609 0.03310778859
66 0.10367641 0.77915804 0.6235022091 0.01723939121
67 0.080613575 0.93340545 0.6915341531 0.009397292072
68 0.087326987 0.71324357 0.4512238468 0.01690070839
69 0.067823788 0.88647484 0.5222240665 0.00880860634
70 0.068519769 0.76657229 0.4003023852 0.01172853049
71 0.073647412 0.54846494 0.2603888799 0.02083015736
72 0.068038772 0.48332626 0.2070535722 0.02235785877
73 0.056846917 0.52040153 0.1884119521 0.01715162955
74 0.040546983 0.72355621 0.2145431985 0.007663061808
75 0.030857095 0.81905127 0.2034259273 0.004680624056
76 0.029038423 0.67458912 0.1372657371 0.006143047947
77 0.016175163 1.174634 0.2418147059 0.001081968522
78 0.02208322 0.59373343 0.08665543897 0.005627674476
79 0.017373286 0.66166905 0.07971701108 0.003786281615
80 0.013494397 0.75558302 0.07686639346 0.002369029438
81 0.011234693 0.84074782 0.0778590385 0.001621113365
82 0.012189235 0.6289016 0.05186543713 0.002864671646
83 0.011292119 0.58038424 0.04296944023 0.002967503341
84 0.0045574218 1.4538315 0.1295837978 0.0001602831073
85 0.0031552188 1.8801056 0.2394060289 4.158377307e-05
86 0.009174192 0.64947666 0.04093025849 0.002056322199
87 0.0084519206 0.74982874 0.04750990282 0.001503580453
88 0.0079186952 0.81782084 0.05205644002 0.001204572068
89 0.0090551527 0.63637475 0.03919859755 0.002091804201
90 0.0078785936 0.73406754 0.04270868829 0.001453386625
91 0.0034033445 1.536998 0.1171935978 9.883435534e-05
92 0.006043966 0.95327918 0.0542751703 0.000673043033
93 0.0083628905 0.65712422 0.03797350036 0.001841756391
94 0.0090981914 0.56568019 0.03346842374 0.0024732891
95 0.0089110855 0.56416306 0.03266582776 0.002430902582
96 0.0079299337 0.64934504 0.03536833352 0.001777970363
97 0.0057816842 0.93656955 0.0499601715 0.0006690904238
98 0.005771183 0.8608115 0.04188671938 0.0007951578263
99 0.0058437665 0.78453039 0.0355814168 0.0009597596023
100 0.004256625 1.0741258 0.0504883541 0.0003588719935
101 0.00505577 0.83840704 0.03484932318 0.0007334664706
102 0.0054066247 0.71232845 0.02787755427 0.001048570844
103 0.0050754165 0.70629185 0.0258085459 0.0009981133002
104 0.0043209866 0.77766234 0.02589674937 0.0007209756256
105 0.0031405062 0.9746564 0.02962484241 0.0003329225848
106 0.0023019546 1.1415223 0.03188739577 0.0001661783571
107 0.0017562044 1.3292377 0.03748113885 8.228815789e-05
108 0.0022832301 1.0258537 0.02423278853 0.0002151275265
109 0.0021873098 1.009154 0.02233902795 0.0002141688539
110 0.0013754881 1.3572552 0.0313120903 6.042290745e-05
111 0.0012735016 1.405928 0.03242854376 5.001169155e-05
112 0.0019737179 1.047397 0.02201314534 0.0001769652851
113 0.0024065669 0.90886671 0.01951033169 0.0002968460251
114 0.0025877506 0.85655887 0.01859864404 0.0003600506029
115 0.0025922707 0.84730751 0.01823844712 0.0003684451464
116 0.0024486956 0.87291327 0.0182746077 0.0003281115573
117 0.0021658187 0.94077917 0.01889736578 0.0002482235161
118 0.0017281799 1.0991582 0.02171436817 0.0001375405364
119 0.0013402609 1.289094 0.02607854647 6.888034248e-05
120 0.0016038525 1.0816194 0.01935458492 0.0001329061172
121 0.0015017321 1.1126185 0.01946305127 0.0001158708019
122 0.00090866093 1.588427 0.03522320022 2.34409335e-05
123 0.0014372918 1.1288454 0.01933705354 0.0001068315646
124 0.0015876815 1.0359181 0.017245727 0.0001461656258
125 0.0015789996 1.0204637 0.01655181668 0.0001506323843
126 0.0014931495 1.0440647 0.01652600922 0.0001349082808
127 0.0013301418 1.1154038 0.01735009047 0.0001019751018
128 0.00098874286 1.3419874 0.02173054974 4.49879293e-05
129 0.0010241805 1.2825329 0.01962950747 5.343718554e-05
130 0.0011672692 1.1578357 0.01678829844 8.115875202e-05
131 0.001184999 1.1382168 0.01629051255 8.619880182e-05
132 0.0010733082 1.1965554 0.01687640082 6.826043249e-05
133 0.00089420229 1.3304881 0.01913920627 4.177799843e-05
134 0.000732177 1.5068487 0.02352148909 2.279120812e-05


==> figures/exp_a_p3_recursive_compiled_interp_band.dat <==
x y
0 458.5503528
1 424.7797016
2 392.558288
3 361.9544875
4 333.052982
5 305.9670188
6 280.8626452
7 258.0097536
8 237.9031316
9 221.5984221
10 211.9173135
11 220.4791095
12 666.1431644
13 145.8444741
14 101.1304588
15 79.54346022
16 67.80208557
17 67.8593832
18 55.42057183
19 40.88727403
20 29.31285284
21 29.3646283
22 24.20016056
23 18.69110695
24 18.63035491
25 20.75943564
26 14.55386002
27 12.95453905
28 20.05334382
29 13.05934882
30 10.33897996
31 9.814285223
32 11.07278446
33 25.09475786
34 10.16806029
35 6.893672185
36 5.437777505
37 4.81553882
38 4.925467362
39 10.18687978
40 3.918729666
41 3.340870127
42 8.83229072
43 3.049356602
44 3.503314072
45 2.437684479
46 2.91672315
47 1.646994545
48 1.437159175
49 1.626600959
50 1.662470578
51 1.643821543
52 2.149512813
53 1.223325019
54 1.222325583
55 1.29370269
56 1.007740678
57 1.299400874
58 1.070045356
59 0.8073093422
60 0.7272859731
61 0.7385098485
62 1.005413013
63 0.7775199003
64 0.5800468149
65 0.5405017609
66 0.6235022091
67 0.6915341531
68 0.4512238468
69 0.5222240665
70 0.4003023852
71 0.2603888799
72 0.2070535722
73 0.1884119521
74 0.2145431985
75 0.2034259273
76 0.1372657371
77 0.2418147059
78 0.08665543897
79 0.07971701108
80 0.07686639346
81 0.0778590385
82 0.05186543713
83 0.04296944023
84 0.1295837978
85 0.2394060289
86 0.04093025849
87 0.04750990282
88 0.05205644002
89 0.03919859755
90 0.04270868829
91 0.1171935978
92 0.0542751703
93 0.03797350036
94 0.03346842374
95 0.03266582776
96 0.03536833352
97 0.0499601715
98 0.04188671938
99 0.0355814168
100 0.0504883541
101 0.03484932318
102 0.02787755427
103 0.0258085459
104 0.02589674937
105 0.02962484241
106 0.03188739577
107 0.03748113885
108 0.02423278853
109 0.02233902795
110 0.0313120903
111 0.03242854376
112 0.02201314534
113 0.01951033169
114 0.01859864404
115 0.01823844712
116 0.0182746077
117 0.01889736578
118 0.02171436817
119 0.02607854647
120 0.01935458492
121 0.01946305127
122 0.03522320022
123 0.01933705354
124 0.017245727
125 0.01655181668
126 0.01652600922
127 0.01735009047
128 0.02173054974
129 0.01962950747
130 0.01678829844
131 0.01629051255
132 0.01687640082
133 0.01913920627
134 0.02352148909
134 2.279120812e-05
133 4.177799843e-05
132 6.826043249e-05
131 8.619880182e-05
130 8.115875202e-05
129 5.343718554e-05
128 4.49879293e-05
127 0.0001019751018
126 0.0001349082808
125 0.0001506323843
124 0.0001461656258
123 0.0001068315646
122 2.34409335e-05
121 0.0001158708019
120 0.0001329061172
119 6.888034248e-05
118 0.0001375405364
117 0.0002482235161
116 0.0003281115573
115 0.0003684451464
114 0.0003600506029
113 0.0002968460251
112 0.0001769652851
111 5.001169155e-05
110 6.042290745e-05
109 0.0002141688539
108 0.0002151275265
107 8.228815789e-05
106 0.0001661783571
105 0.0003329225848
104 0.0007209756256
103 0.0009981133002
102 0.001048570844
101 0.0007334664706
100 0.0003588719935
99 0.0009597596023
98 0.0007951578263
97 0.0006690904238
96 0.001777970363
95 0.002430902582
94 0.0024732891
93 0.001841756391
92 0.000673043033
91 9.883435534e-05
90 0.001453386625
89 0.002091804201
88 0.001204572068
87 0.001503580453
86 0.002056322199
85 4.158377307e-05
84 0.0001602831073
83 0.002967503341
82 0.002864671646
81 0.001621113365
80 0.002369029438
79 0.003786281615
78 0.005627674476
77 0.001081968522
76 0.006143047947
75 0.004680624056
74 0.007663061808
73 0.01715162955
72 0.02235785877
71 0.02083015736
70 0.01172853049
69 0.00880860634
68 0.01690070839
67 0.009397292072
66 0.01723939121
65 0.03310778859
64 0.03783451995
63 0.02556299696
62 0.01885426498
61 0.05005411354
60 0.06541025914
59 0.061261621
58 0.03546441734
57 0.0231820086
56 0.04284905293
55 0.02409045744
54 0.02778604147
53 0.0292671103
52 0.006696281855
51 0.01647464472
50 0.0263881143
49 0.04876014538
48 0.1016654041
47 0.1068255133
46 0.03978583639
45 0.07491028488
44 0.04498103086
43 0.08604819146
42 0.01268915413
41 0.195611943
40 0.2389325786
39 0.05570612683
38 0.4446168176
37 0.7468281774
36 0.8918763025
35 0.8132776277
34 0.515310253
33 0.1061648283
32 0.6598897723
31 0.9612786791
30 0.948110928
29 0.5996642501
28 0.230636059
27 0.6179491663
26 0.4693763811
25 0.1849676244
24 0.2492003783
23 0.3007041675
22 0.1962442071
21 0.1735564712
20 0.401719673
19 0.3590458361
18 0.3681418861
17 0.7026580856
16 2.003051775
15 3.276286626
14 4.071546078
13 3.645861503
12 0.2887762335
11 5.70004636
10 11.46602813
9 18.23181926
8 26.18600082
7 35.42181142
6 45.99453335
5 57.93724467
4 71.26721179
3 85.98954997
2 102.0995127
1 119.5843109
0 138.4245194


==> figures/exp_a_p3_recursive_direct.dat <==
epoch mean std upper lower
0 251.94168 0.260087 458.5503528 138.4245194
1 225.38187 0.27524478 424.7797016 119.5843109
2 200.19992 0.29244024 392.558288 102.0995127
3 176.42081 0.31210414 361.9544875 85.98954997
4 154.06413 0.33481178 333.052982 71.26721179
5 133.14235 0.36135839 305.9670188 57.93724467
6 113.65802 0.39289388 280.8626452 45.99453335
7 95.599021 0.43118268 258.0097536 35.42181142
8 78.928649 0.47916549 237.9031316 26.18600082
9 63.562114 0.54236833 221.5984221 18.23181926
10 49.293507 0.63337672 211.9173135 11.46602813
11 35.450545 0.79374453 220.4791095 5.70004636
12 13.869618 1.6815031 666.1431644 0.2887762335
13 23.059244 0.80104491 145.8444741 3.645861503
14 20.291804 0.69756131 101.1304588 4.071546078
15 16.143332 0.6926113 79.54346022 3.276286626
16 11.653801 0.76477544 67.80208557 2.003051775
17 6.9052114 0.99243293 67.8593832 0.7026580856
18 4.5169275 1.0888279 55.42057183 0.3681418861
19 3.8315017 1.0282191 40.88727403 0.3590458361
20 3.4315521 0.93156749 29.31285284 0.401719673
21 2.2575255 1.1141918 29.3646283 0.1735564712
22 2.1792525 1.0455107 24.20016056 0.1962442071
23 2.3707581 0.89674779 18.69110695 0.3007041675
24 2.1546906 0.93683622 18.63035491 0.2492003783
25 1.9595468 1.0250599 20.75943564 0.1849676244
26 2.6136637 0.74572848 14.55386002 0.4693763811
27 2.8293545 0.66073461 12.95453905 0.6179491663
28 2.1505869 0.9696298 20.05334382 0.230636059
29 2.7984325 0.66900668 13.05934882 0.5996642501
30 3.1308944 0.51880927 10.33897996 0.948110928
31 3.0715246 0.50450468 9.814285223 0.9612786791
32 2.7031125 0.61239272 11.07278446 0.6598897723
33 1.6322318 1.1868012 25.09475786 0.1061648283
34 2.2890403 0.64758466 10.16806029 0.515310253
35 2.3677984 0.4641059 6.893672185 0.8132776277
36 2.2022318 0.3925584 5.437777505 0.8918763025
37 1.8964124 0.4047121 4.81553882 0.7468281774
38 1.4798465 0.52223078 4.925467362 0.4446168176
39 0.75330712 1.1310691 10.18687978 0.05570612683
40 0.96763226 0.60743497 3.918729666 0.2389325786
41 0.80840219 0.61623211 3.340870127 0.195611943
42 0.334775 1.4213203 8.83229072 0.01268915413
43 0.51224176 0.77473323 3.049356602 0.08604819146
44 0.39696685 0.94572483 3.503314072 0.04498103086
45 0.42732615 0.75621802 2.437684479 0.07491028488
46 0.34065271 0.93258336 2.91672315 0.03978583639
47 0.41945326 0.59400859 1.646994545 0.1068255133
48 0.38224255 0.57516584 1.437159175 0.1016654041
49 0.28162617 0.76160802 1.626600959 0.04876014538
50 0.20945038 0.89967281 1.662470578 0.0263881143
51 0.1645642 0.99951931 1.643821543 0.01647464472
52 0.11997393 1.2532532 2.149512813 0.006696281855
53 0.1892173 0.81058101 1.223325019 0.0292671103
54 0.18429213 0.82168011 1.222325583 0.02778604147
55 0.17653863 0.86499472 1.29370269 0.02409045744
56 0.20779974 0.68570378 1.007740678 0.04284905293
57 0.17355899 0.87429605 1.299400874 0.0231820086
58 0.19480384 0.73980468 1.070045356 0.03546441734
59 0.22238948 0.55992575 0.8073093422 0.061261621
60 0.21810998 0.52302967 0.7272859731 0.06541025914
61 0.19226403 0.58445826 0.7385098485 0.05005411354
62 0.13768196 0.86346745 1.005413013 0.01885426498
63 0.14098134 0.74154987 0.7775199003 0.02556299696
64 0.14814112 0.59278741 0.5800468149 0.03783451995
65 0.13377151 0.60643347 0.5405017609 0.03310778859
66 0.10367641 0.77915804 0.6235022091 0.01723939121
67 0.080613575 0.93340545 0.6915341531 0.009397292072
68 0.087326987 0.71324357 0.4512238468 0.01690070839
69 0.067823788 0.88647484 0.5222240665 0.00880860634
70 0.068519769 0.76657229 0.4003023852 0.01172853049
71 0.073647412 0.54846494 0.2603888799 0.02083015736
72 0.068038772 0.48332626 0.2070535722 0.02235785877
73 0.056846917 0.52040153 0.1884119521 0.01715162955
74 0.040546983 0.72355621 0.2145431985 0.007663061808
75 0.030857095 0.81905127 0.2034259273 0.004680624056
76 0.029038423 0.67458912 0.1372657371 0.006143047947
77 0.016175163 1.174634 0.2418147059 0.001081968522
78 0.02208322 0.59373343 0.08665543897 0.005627674476
79 0.017373286 0.66166905 0.07971701108 0.003786281615
80 0.013494397 0.75558302 0.07686639346 0.002369029438
81 0.011234693 0.84074782 0.0778590385 0.001621113365
82 0.012189235 0.6289016 0.05186543713 0.002864671646
83 0.011292119 0.58038424 0.04296944023 0.002967503341
84 0.0045574218 1.4538315 0.1295837978 0.0001602831073
85 0.0031552188 1.8801056 0.2394060289 4.158377307e-05
86 0.009174192 0.64947666 0.04093025849 0.002056322199
87 0.0084519206 0.74982874 0.04750990282 0.001503580453
88 0.0079186952 0.81782084 0.05205644002 0.001204572068
89 0.0090551527 0.63637475 0.03919859755 0.002091804201
90 0.0078785936 0.73406754 0.04270868829 0.001453386625
91 0.0034033445 1.536998 0.1171935978 9.883435534e-05
92 0.006043966 0.95327918 0.0542751703 0.000673043033
93 0.0083628905 0.65712422 0.03797350036 0.001841756391
94 0.0090981914 0.56568019 0.03346842374 0.0024732891
95 0.0089110855 0.56416306 0.03266582776 0.002430902582
96 0.0079299337 0.64934504 0.03536833352 0.001777970363
97 0.0057816842 0.93656955 0.0499601715 0.0006690904238
98 0.005771183 0.8608115 0.04188671938 0.0007951578263
99 0.0058437665 0.78453039 0.0355814168 0.0009597596023
100 0.004256625 1.0741258 0.0504883541 0.0003588719935
101 0.00505577 0.83840704 0.03484932318 0.0007334664706
102 0.0054066247 0.71232845 0.02787755427 0.001048570844
103 0.0050754165 0.70629185 0.0258085459 0.0009981133002
104 0.0043209866 0.77766234 0.02589674937 0.0007209756256
105 0.0031405062 0.9746564 0.02962484241 0.0003329225848
106 0.0023019546 1.1415223 0.03188739577 0.0001661783571
107 0.0017562044 1.3292377 0.03748113885 8.228815789e-05
108 0.0022832301 1.0258537 0.02423278853 0.0002151275265
109 0.0021873098 1.009154 0.02233902795 0.0002141688539
110 0.0013754881 1.3572552 0.0313120903 6.042290745e-05
111 0.0012735016 1.405928 0.03242854376 5.001169155e-05
112 0.0019737179 1.047397 0.02201314534 0.0001769652851
113 0.0024065669 0.90886671 0.01951033169 0.0002968460251
114 0.0025877506 0.85655887 0.01859864404 0.0003600506029
115 0.0025922707 0.84730751 0.01823844712 0.0003684451464
116 0.0024486956 0.87291327 0.0182746077 0.0003281115573
117 0.0021658187 0.94077917 0.01889736578 0.0002482235161
118 0.0017281799 1.0991582 0.02171436817 0.0001375405364
119 0.0013402609 1.289094 0.02607854647 6.888034248e-05
120 0.0016038525 1.0816194 0.01935458492 0.0001329061172
121 0.0015017321 1.1126185 0.01946305127 0.0001158708019
122 0.00090866093 1.588427 0.03522320022 2.34409335e-05
123 0.0014372918 1.1288454 0.01933705354 0.0001068315646
124 0.0015876815 1.0359181 0.017245727 0.0001461656258
125 0.0015789996 1.0204637 0.01655181668 0.0001506323843
126 0.0014931495 1.0440647 0.01652600922 0.0001349082808
127 0.0013301418 1.1154038 0.01735009047 0.0001019751018
128 0.00098874286 1.3419874 0.02173054974 4.49879293e-05
129 0.0010241805 1.2825329 0.01962950747 5.343718554e-05
130 0.0011672692 1.1578357 0.01678829844 8.115875202e-05
131 0.001184999 1.1382168 0.01629051255 8.619880182e-05
132 0.0010733082 1.1965554 0.01687640082 6.826043249e-05
133 0.00089420229 1.3304881 0.01913920627 4.177799843e-05
134 0.000732177 1.5068487 0.02352148909 2.279120812e-05


==> figures/exp_a_p4_higher_order_compiled_interp.dat <==
epoch mean std upper lower
0 72.086385 0.017293296 75.01472884 69.27235501
1 67.362555 0.017886475 70.19481427 64.64457415
2 62.803337 0.01852038 65.53949589 60.18140706
3 58.411404 0.019198389 61.05145751 55.88551501
4 54.189126 0.01992414 56.73307028 51.75925395
5 50.138536 0.02070173 52.58639281 47.80462558
6 46.261287 0.021535582 48.61309692 44.02325242
7 42.55864 0.022430657 44.81448335 40.41634906
8 39.031437 0.023392466 41.19144252 36.98469743
9 35.680074 0.024427083 37.74442665 33.72862728
10 32.504483 0.025541408 34.47344379 30.64797986
11 29.504108 0.026743106 31.37802396 27.74210288
12 26.677898 0.028040823 28.45721725 25.00983252
13 24.024285 0.029444385 25.70957259 22.44946967
14 21.541182 0.030964877 23.13313058 20.05878644
15 19.225976 0.032615304 20.72543666 17.8349987
16 17.075529 0.03441021 18.48350677 15.77480322
17 15.086183 0.036366782 16.40386349 13.87434796
18 13.25377 0.038505048 14.48253088 12.12926172
19 11.573626 0.040848512 12.71504641 10.53466976
20 10.040615 0.043425216 11.09648775 9.085212844
21 8.6491618 0.046268796 9.62150075 7.77508643
22 7.3932739 0.049420181 8.284322125 6.598065406
23 6.2665872 0.052929711 7.078818828 5.547551925
24 5.2624104 0.056859827 5.998525974 4.616628083
25 4.3737752 0.061289586 5.036699497 3.798104145
26 3.5934848 0.066320776 4.18636012 3.084572856
27 2.9141763 0.072086406 3.440346881 2.468478914
28 2.3283819 0.078764387 2.791377687 1.942181567
29 1.8285862 0.086598912 2.232103667 1.498016292
30 1.4072925 0.095935067 1.755171002 1.128364206
31 1.0570858 0.10727771 1.353280921 0.8257194996
32 0.770693 0.12139932 1.01925004 0.5827497418
33 0.54104128 0.13954933 0.7460702569 0.3923566989
34 0.36131367 0.16390391 0.5269729255 0.247731071
35 0.22499342 0.19867707 0.3555059593 0.1423943442
36 0.12589847 0.2534814 0.2256845616 0.07023264803
37 0.058142702 0.35827528 0.1326693152 0.02548120294
38 0.014429783 0.81607421 0.09447871911 0.002203868008
39 0.0022224821 1.1219152 0.02942750351 0.0001678506814
40 0.0029563603 0.76677063 0.0172793733 0.0005058092084
41 0.0099145322 0.44990632 0.02793692153 0.003518567675
42 0.016939355 0.70439441 0.08576128693 0.003345819241
43 0.044137045 0.34215806 0.09704235205 0.02007452117
44 0.07312342 0.23280086 0.1249848441 0.0427814637
45 0.1031899 0.17474686 0.1543064357 0.06900655084
46 0.13274833 0.13766635 0.1822617019 0.09668580407
47 0.16044545 0.1114274 0.207374239 0.1241366473
48 0.18523316 0.091556924 0.2287050032 0.1500243721
49 0.20635957 0.07574393 0.2456792845 0.1733327708
50 0.2233408 0.06266309 0.2580067974 0.1933325451
51 0.23592644 0.051496275 0.2656274095 0.2095464639
52 0.24406783 0.041709789 0.2686707092 0.2217178937
53 0.24788216 0.032941049 0.267415343 0.2297757669
54 0.24762084 0.02494174 0.2622581176 0.2338005132
55 0.2436384 0.017560395 0.25369163 0.2339835627
56 0.23636246 0.010808135 0.2423185321 0.2305527782
57 0.22627051 0.0055281974 0.229169153 0.223408537
58 0.21386565 0.0063284995 0.2170048942 0.2107718123
59 0.19965574 0.011892756 0.205198672 0.194262527
60 0.184139 0.018322348 0.1920738024 0.176531999
61 0.16778772 0.025067633 0.1777574425 0.1583771511
62 0.15103915 0.0320907 0.162622354 0.1402809968
63 0.13428701 0.039444899 0.147054701 0.1226278504
64 0.11787527 0.047213637 0.1314123916 0.1057326326
65 0.1020955 0.055509579 0.1160155482 0.0898456464
66 0.087185901 0.064469964 0.1011384334 0.07515818671
67 0.073331386 0.074268992 0.0870079396 0.0618046143
68 0.06066598 0.085135418 0.07380412437 0.04986660444
69 0.049275604 0.09737032 0.061659824 0.03937872403
70 0.039203124 0.11139118 0.05066544456 0.03033398759
71 0.030452614 0.12779229 0.04087115042 0.02268988464
72 0.022994761 0.14746716 0.03229208333 0.01637426268
73 0.016772319 0.17181856 0.02491217619 0.01129209542
74 0.011705772 0.20324764 0.0186916529 0.007330817753
75 0.0076982255 0.24627824 0.01357278188 0.004366288076
76 0.0046394472 0.31103703 0.009495181377 0.002266883488
77 0.0024048169 0.42872631 0.006453693212 0.0008960983912
78 0.00074008097 0.93173466 0.006324320947 8.660532091e-05
79 0.00033718674 0.72678157 0.001797430319 6.325413528e-05
80 8.642432e-05 1.1055809 0.001102089443 6.77727488e-06
81 0.00016286495 0.75557813 0.000927696162 2.859232728e-05
82 0.00041145753 0.40912269 0.001055474407 0.0001603992452
83 0.00045743401 0.77774979 0.002742068117 7.630950945e-05
84 0.00077931947 0.71270149 0.004021767991 0.0001510128983
85 0.0015410507 0.4028726 0.00389663334 0.0006094587782
86 0.0022387543 0.28729048 0.004338073707 0.001155356353
87 0.0028832858 0.22033012 0.004788702118 0.001736031406
88 0.0034521016 0.17485162 0.005163393091 0.002307979481
89 0.0039122472 0.13929494 0.005391644223 0.002838777482
90 0.0042105119 0.10814749 0.005401102093 0.003282369046
91 0.0043544666 0.085097175 0.005297026387 0.003579627093
92 0.0044562571 0.068995966 0.005223555375 0.003801668739
93 0.0044837034 0.064939965 0.005206871291 0.003860974317
94 0.0044904762 0.062360199 0.005183852093 0.003889844162
95 0.004478595 0.060848484 0.005152171081 0.003893079813
96 0.0044497232 0.060658421 0.00511671728 0.003869675773
97 0.0044052238 0.062528254 0.005087404068 0.003814518487
98 0.004346249 0.067385098 0.00507574389 0.003721598378
99 0.0042737859 0.075971032 0.005090773694 0.003587911541
100 0.004188685 0.088622569 0.005136890072 0.003415506646
101 0.004091624 0.10535186 0.005214919191 0.003210286957
102 0.0039831968 0.12603919 0.005324403444 0.0029798375
103 0.0038638309 0.15060756 0.005465446907 0.002731558777
104 0.0037338639 0.17907904 0.005639460009 0.002472176295
105 0.0035934404 0.21162037 0.005849662631 0.00220744597
106 0.0034425352 0.24855688 0.006101481056 0.001942323283
107 0.0032808734 0.29041441 0.006403300417 0.001681028433
108 0.0031078272 0.33799871 0.00676792552 0.001427112318
109 0.0029221799 0.39256241 0.007215548574 0.001183435345
110 0.0027218974 0.45606103 0.007779161316 0.0009523809857
111 0.0025032331 0.53186562 0.008518574438 0.0007355897632
112 0.0022590472 0.62638016 0.009556645354 0.0005340047909
113 0.001972648 0.75481058 0.01121657274 0.0003469277259
114 0.0015888242 0.9717581 0.01488791737 0.0001695577942
115 0.001122347 1.3396123 0.02453236614 5.134697166e-05
116 0.0014861204 0.98063509 0.01421310926 0.0001553885129
117 0.0015012806 0.95881233 0.01365444985 0.0001650629267
118 0.0013323765 1.0975198 0.0166781059 0.0001064405738
119 0.0011328382 1.3091378 0.02308371202 5.559428251e-05
120 0.0015697341 0.9551551 0.01415732498 0.0001740487852
121 0.0017807799 0.82941225 0.01202326711 0.0002637533572
122 0.0019226434 0.75560941 0.01095237146 0.000337512091
123 0.0020249524 0.70656309 0.01030333695 0.0003979712744
124 0.0020996214 0.67261329 0.009879939161 0.0004461980826
125 0.0021529801 0.64915098 0.00959822669 0.0004829354059
126 0.0021888682 0.6336349 0.009415741099 0.0005088440598
127 0.0022099507 0.62448841 0.009308313481 0.0005246795979
128 0.0022180411 0.62072985 0.009261886327 0.0005311775883
129 0.002227125 0.61701225 0.009220550391 0.0005379381412
130 0.0022302574 0.61573928 0.009206493849 0.0005402760414
131 0.0022280918 0.61661888 0.009216201287 0.0005386593403


==> figures/exp_a_p4_higher_order_compiled_interp_band.dat <==
x y
0 75.01472884
1 70.19481427
2 65.53949589
3 61.05145751
4 56.73307028
5 52.58639281
6 48.61309692
7 44.81448335
8 41.19144252
9 37.74442665
10 34.47344379
11 31.37802396
12 28.45721725
13 25.70957259
14 23.13313058
15 20.72543666
16 18.48350677
17 16.40386349
18 14.48253088
19 12.71504641
20 11.09648775
21 9.62150075
22 8.284322125
23 7.078818828
24 5.998525974
25 5.036699497
26 4.18636012
27 3.440346881
28 2.791377687
29 2.232103667
30 1.755171002
31 1.353280921
32 1.01925004
33 0.7460702569
34 0.5269729255
35 0.3555059593
36 0.2256845616
37 0.1326693152
38 0.09447871911
39 0.02942750351
40 0.0172793733
41 0.02793692153
42 0.08576128693
43 0.09704235205
44 0.1249848441
45 0.1543064357
46 0.1822617019
47 0.207374239
48 0.2287050032
49 0.2456792845
50 0.2580067974
51 0.2656274095
52 0.2686707092
53 0.267415343
54 0.2622581176
55 0.25369163
56 0.2423185321
57 0.229169153
58 0.2170048942
59 0.205198672
60 0.1920738024
61 0.1777574425
62 0.162622354
63 0.147054701
64 0.1314123916
65 0.1160155482
66 0.1011384334
67 0.0870079396
68 0.07380412437
69 0.061659824
70 0.05066544456
71 0.04087115042
72 0.03229208333
73 0.02491217619
74 0.0186916529
75 0.01357278188
76 0.009495181377
77 0.006453693212
78 0.006324320947
79 0.001797430319
80 0.001102089443
81 0.000927696162
82 0.001055474407
83 0.002742068117
84 0.004021767991
85 0.00389663334
86 0.004338073707
87 0.004788702118
88 0.005163393091
89 0.005391644223
90 0.005401102093
91 0.005297026387
92 0.005223555375
93 0.005206871291
94 0.005183852093
95 0.005152171081
96 0.00511671728
97 0.005087404068
98 0.00507574389
99 0.005090773694
100 0.005136890072
101 0.005214919191
102 0.005324403444
103 0.005465446907
104 0.005639460009
105 0.005849662631
106 0.006101481056
107 0.006403300417
108 0.00676792552
109 0.007215548574
110 0.007779161316
111 0.008518574438
112 0.009556645354
113 0.01121657274
114 0.01488791737
115 0.02453236614
116 0.01421310926
117 0.01365444985
118 0.0166781059
119 0.02308371202
120 0.01415732498
121 0.01202326711
122 0.01095237146
123 0.01030333695
124 0.009879939161
125 0.00959822669
126 0.009415741099
127 0.009308313481
128 0.009261886327
129 0.009220550391
130 0.009206493849
131 0.009216201287
131 0.0005386593403
130 0.0005402760414
129 0.0005379381412
128 0.0005311775883
127 0.0005246795979
126 0.0005088440598
125 0.0004829354059
124 0.0004461980826
123 0.0003979712744
122 0.000337512091
121 0.0002637533572
120 0.0001740487852
119 5.559428251e-05
118 0.0001064405738
117 0.0001650629267
116 0.0001553885129
115 5.134697166e-05
114 0.0001695577942
113 0.0003469277259
112 0.0005340047909
111 0.0007355897632
110 0.0009523809857
109 0.001183435345
108 0.001427112318
107 0.001681028433
106 0.001942323283
105 0.00220744597
104 0.002472176295
103 0.002731558777
102 0.0029798375
101 0.003210286957
100 0.003415506646
99 0.003587911541
98 0.003721598378
97 0.003814518487
96 0.003869675773
95 0.003893079813
94 0.003889844162
93 0.003860974317
92 0.003801668739
91 0.003579627093
90 0.003282369046
89 0.002838777482
88 0.002307979481
87 0.001736031406
86 0.001155356353
85 0.0006094587782
84 0.0001510128983
83 7.630950945e-05
82 0.0001603992452
81 2.859232728e-05
80 6.77727488e-06
79 6.325413528e-05
78 8.660532091e-05
77 0.0008960983912
76 0.002266883488
75 0.004366288076
74 0.007330817753
73 0.01129209542
72 0.01637426268
71 0.02268988464
70 0.03033398759
69 0.03937872403
68 0.04986660444
67 0.0618046143
66 0.07515818671
65 0.0898456464
64 0.1057326326
63 0.1226278504
62 0.1402809968
61 0.1583771511
60 0.176531999
59 0.194262527
58 0.2107718123
57 0.223408537
56 0.2305527782
55 0.2339835627
54 0.2338005132
53 0.2297757669
52 0.2217178937
51 0.2095464639
50 0.1933325451
49 0.1733327708
48 0.1500243721
47 0.1241366473
46 0.09668580407
45 0.06900655084
44 0.0427814637
43 0.02007452117
42 0.003345819241
41 0.003518567675
40 0.0005058092084
39 0.0001678506814
38 0.002203868008
37 0.02548120294
36 0.07023264803
35 0.1423943442
34 0.247731071
33 0.3923566989
32 0.5827497418
31 0.8257194996
30 1.128364206
29 1.498016292
28 1.942181567
27 2.468478914
26 3.084572856
25 3.798104145
24 4.616628083
23 5.547551925
22 6.598065406
21 7.77508643
20 9.085212844
19 10.53466976
18 12.12926172
17 13.87434796
16 15.77480322
15 17.8349987
14 20.05878644
13 22.44946967
12 25.00983252
11 27.74210288
10 30.64797986
9 33.72862728
8 36.98469743
7 40.41634906
6 44.02325242
5 47.80462558
4 51.75925395
3 55.88551501
2 60.18140706
1 64.64457415
0 69.27235501


==> figures/exp_a_p4_higher_order_direct.dat <==
epoch mean std upper lower
0 72.086385 0.017293296 75.01472884 69.27235501
1 67.362555 0.017886475 70.19481427 64.64457415
2 62.803337 0.01852038 65.53949589 60.18140706
3 58.411405 0.019198389 61.05145788 55.8855154
4 54.189128 0.019924144 56.73307319 51.75925562
5 50.138536 0.02070173 52.58639281 47.80462558
6 46.261287 0.021535584 48.61309749 44.02325261
7 42.55864 0.022430657 44.81448335 40.41634906
8 39.03144 0.023392473 41.19144639 36.98469967
9 35.680075 0.024427087 37.7444278 33.72862766
10 32.504485 0.025541416 34.4734468 30.64798144
11 29.50411 0.026743115 31.37802662 27.74210405
12 26.677899 0.028040826 28.45721888 25.00983356
13 24.024288 0.029444373 25.70957454 22.44947269
14 21.541184 0.030964886 23.13313304 20.05878781
15 19.225978 0.03261531 20.7254396 17.83500072
16 17.07553 0.034410208 18.48350855 15.77480487
17 15.086185 0.036366782 16.40386588 13.87434997
18 13.253772 0.038505045 14.48253329 12.1292639
19 11.573627 0.04084853 12.71504877 10.53467083
20 10.040619 0.043425255 11.09649274 9.085215312
21 8.6491661 0.046268896 9.62150779 7.775088547
22 7.3932774 0.049420316 8.284328554 6.598066414
23 6.2665901 0.052929771 7.078823127 5.547553753
24 5.2624138 0.056859913 5.998530949 4.616630098
25 4.3737775 0.06128968 5.036703221 3.798105297
26 3.5934872 0.066320839 4.186363594 3.084574517
27 2.9141797 0.072086484 3.440351477 2.468481321
28 2.3283848 0.078764451 2.791381523 1.942183669
29 1.8285884 0.086598967 2.232106552 1.498017851
30 1.4072943 0.095935103 1.755173416 1.128365572
31 1.0570877 0.10727782 1.353283648 0.8257207379
32 0.77069444 0.12139933 1.019251966 0.582750828
33 0.54104275 0.13954906 0.7460718301 0.3923580129
34 0.36131489 0.16390381 0.5269745789 0.2477319685
35 0.22499446 0.19867658 0.3555072112 0.1423951681
36 0.12589909 0.25348135 0.2256856542 0.07023300612
37 0.058143168 0.35827416 0.132670037 0.02548147313
38 0.014430194 0.81605786 0.09447785978 0.002204013854
39 0.0022225759 1.1219002 0.02942773387 0.0001678635378
40 0.0029563213 0.76677953 0.01727949979 0.0005057921678
41 0.0099144317 0.44990439 0.027936514 0.003518547685
42 0.016939101 0.70439911 0.08576092981 0.003345732839
43 0.044136707 0.34216093 0.09704224926 0.02007423455
44 0.073123091 0.2328006 0.1249842072 0.04278129718
45 0.10318915 0.17474745 0.1543055327 0.06900595879
46 0.13274768 0.13766681 0.1822609986 0.09668522992
47 0.16044452 0.11142717 0.2073729243 0.1241359918
48 0.18523248 0.091556719 0.2287040527 0.1500238899
49 0.2063589 0.075743329 0.2456781549 0.1733324532
50 0.22333999 0.062662471 0.2580055026 0.1933321256
51 0.23592567 0.051495899 0.2656263114 0.2095459604
52 0.24406715 0.041709714 0.268669917 0.2217173164
53 0.24788165 0.032940592 0.2674145085 0.2297755332
54 0.24762069 0.02494191 0.2622580558 0.2338002749
55 0.24363794 0.017560444 0.2536911742 0.233983089
56 0.2363623 0.01080842 0.242318527 0.2305524707
57 0.2262705 0.0055279566 0.2291690109 0.2234086463
58 0.21386563 0.0063282531 0.2170047592 0.2107719203
59 0.19965597 0.011891937 0.2051985313 0.1942631262
60 0.18413917 0.018321588 0.1920736403 0.1765324675
61 0.16778775 0.025067286 0.1777573361 0.1583773096
62 0.15103933 0.032090401 0.1626224302 0.1402812555
63 0.13428723 0.039444355 0.1470547525 0.1226282001
64 0.11787533 0.047213516 0.1314124329 0.1057327245
65 0.10209556 0.055509487 0.1160155854 0.08984571352
66 0.087186107 0.064469498 0.1011385646 0.0751584456
67 0.07333149 0.074269261 0.08700811692 0.06180466367
68 0.060666011 0.085135437 0.07380416626 0.04986662822
69 0.049275635 0.097370184 0.0616598426 0.03937876069
70 0.039203139 0.11139095 0.05066543683 0.0303340145
71 0.030452614 0.12779338 0.04087125243 0.02268982758
72 0.022994751 0.14746824 0.0322921494 0.01637421468
73 0.016772301 0.17182021 0.024912245 0.01129204088
74 0.011705751 0.20324929 0.01869169049 0.007330776854
75 0.0076981404 0.24628662 0.01357289358 0.004366155628
76 0.0046394062 0.31104216 0.009495209572 0.002266836707
77 0.0024047641 0.42874017 0.006453757634 0.0008960501503
78 0.00074000614 0.93184376 0.006325270295 8.657481265e-05
79 0.00033717281 0.72681371 0.001797489043 6.324683985e-05
80 8.6426389e-05 1.1055845 0.001102124991 6.777380699e-06
81 0.00016286822 0.75558559 0.0009277307153 2.859240986e-05
82 0.00041146129 0.40913062 0.001055503306 0.0001603977833
83 0.00045743568 0.77775238 0.002742094491 7.630933267e-05
84 0.00077930012 0.71273492 0.004021977765 0.0001509975238
85 0.0015410569 0.40287678 0.003896686463 0.0006094553695
86 0.0022387475 0.28729733 0.00433812872 0.0011553346
87 0.0028833046 0.22032662 0.004788694623 0.001736056707
88 0.0034521154 0.17485111 0.005163407669 0.002307991486
89 0.0039122707 0.1392943 0.005391668639 0.002838798665
90 0.004210532 0.10814684 0.005401119744 0.003282389638
91 0.0043544726 0.08509765 0.005297039489 0.003579628121
92 0.0044562707 0.068995563 0.005223566464 0.003801683861
93 0.0044837158 0.064941355 0.005206902323 0.003860972614
94 0.0044905005 0.062360859 0.005183887962 0.00388985927
95 0.0044786166 0.060849574 0.005152208882 0.003893088836
96 0.0044497349 0.060660824 0.00511675903 0.003869664521
97 0.0044052245 0.062531723 0.005087445485 0.003814488614
98 0.0043462562 0.067388552 0.005075792647 0.00372157494
99 0.0042737975 0.075974015 0.005090822527 0.003587896667
100 0.004188683 0.088627993 0.005136951794 0.00341546236
101 0.0040916346 0.10535477 0.00521496765 0.003210273785
102 0.0039832068 0.12604206 0.005324451959 0.002979825261
103 0.003863834 0.15061199 0.005465506966 0.002731533106
104 0.0037338623 0.17908461 0.005639530057 0.002472143578
105 0.003593448 0.21162333 0.005849714775 0.002207435558
106 0.0034425476 0.24855821 0.006101521701 0.001942324327
107 0.0032808852 0.29041566 0.006403341904 0.001681029644
108 0.0031078384 0.33799989 0.006767968322 0.001427113566
109 0.0029221904 0.39256353 0.007215593244 0.001183436538
110 0.0027219072 0.45606211 0.007779208562 0.0009523820577
111 0.0025032422 0.53186665 0.008518625268 0.0007355906695
112 0.0022590554 0.62638114 0.009556701413 0.0005340055028
113 0.0019726551 0.75481152 0.01121663736 0.0003469282247
114 0.0015888299 0.97175898 0.01488800113 0.0001695580609
115 0.001122351 1.3396131 0.02453250046 5.134706016e-05
116 0.0014861258 0.98063601 0.01421319048 0.0001553887436
117 0.001501286 0.95881327 0.01365452832 0.0001650631665
118 0.0013323813 1.0975206 0.01667820005 0.0001064407392
119 0.0011328423 1.3091386 0.02308383917 5.559437651e-05
120 0.0015697398 0.95515601 0.01415740541 0.0001740490493
121 0.0017807863 0.82941319 0.01202333636 0.0002637537369
122 0.0019226504 0.75561038 0.01095243511 0.0003375125592
123 0.0020249597 0.70656407 0.01030339723 0.0003979718109
124 0.0020996289 0.67261428 0.009879997257 0.0004461986711
125 0.0021529879 0.64915198 0.009598283341 0.0004829360322
126 0.0021888761 0.63363591 0.00941579682 0.0005088447118
127 0.0022099587 0.62448942 0.009308368658 0.000524680265
128 0.0022180491 0.62073087 0.009261941274 0.000531178261
129 0.002227133 0.61701327 0.009220605127 0.0005379388205
130 0.0022302654 0.61574029 0.009206548514 0.0005402767229
131 0.0022280998 0.61661989 0.009216256002 0.0005386600202


==> figures/exp_a_p5_multi_function_compiled_interp.dat <==
epoch mean std upper lower
0 88.65664 0.1445015 123.6553082 63.56378813
1 81.089972 0.15087358 114.773262 57.29194593
2 73.863587 0.15782546 106.2321216 51.35762512
3 66.98353 0.16542511 98.03770749 45.76599606
4 60.454996 0.17375067 90.19508334 40.5211287
5 54.282266 0.18289238 82.70853975 35.62587918
6 48.468623 0.19295498 75.58152681 31.0817675
7 43.016225 0.20406035 68.81651097 26.88883252
8 37.926056 0.21635092 62.4149463 23.0455327
9 33.197813 0.22999356 56.37713955 19.54861163
10 28.829886 0.24518312 50.70211059 16.39305168
11 24.819302 0.26214597 45.38742437 13.57199193
12 21.161764 0.28113951 40.42884819 11.07674978
13 17.851743 0.30244281 35.8198221 8.89688151
14 14.882728 0.32632271 31.55042817 7.020367403
15 12.247681 0.35294248 27.60554585 5.433896641
16 9.939742 0.38214065 23.96159716 4.123200547
17 7.9530589 0.41296077 20.58235039 3.073076896
18 6.2823734 0.44291858 17.4197662 2.265714392
19 4.9174769 0.46784125 14.44054474 1.674561418
20 3.8300321 0.48466399 11.69139675 1.254695751
21 2.9687371 0.49635985 9.30961203 0.9466989423
22 2.2830829 0.50981008 7.384681477 0.7058486846
23 1.7468223 0.52622639 5.867797341 0.5200227322
24 1.3484215 0.5386385 4.660839768 0.3901100766
25 1.0670707 0.54296011 3.725231738 0.3056561045
26 0.87233918 0.54496783 3.059519366 0.2487239185
27 0.74387339 0.5473321 2.623198296 0.2109438771
28 0.67409358 0.54021654 2.338496543 0.1943138025
29 0.6528599 0.51607024 2.142349059 0.1989526602
30 0.66282084 0.4800365 2.001855162 0.2194621652
31 0.68464455 0.44786893 1.920145264 0.2441159867
32 0.71406415 0.41543196 1.858528332 0.2743501941
33 0.7565667 0.35480534 1.712586683 0.3342272741
34 0.79192925 0.28744192 1.535070421 0.408549299
35 0.80042441 0.25106615 1.426876791 0.4490080968
36 0.77508213 0.27218769 1.450559041 0.4141522635
37 0.71336895 0.35775972 1.625825449 0.313007314
38 0.60859751 0.52037437 2.016993728 0.1836351432
39 0.40523942 0.95484282 3.652199546 0.04496440629
40 0.45835337 0.72765197 2.448231044 0.08581208659
41 0.43006581 0.77173179 2.542533638 0.07274499511
42 0.42457941 0.79494039 2.647886216 0.06807984268
43 0.52782865 0.5196218 1.746283556 0.1595405769
44 0.57094512 0.38518126 1.38603955 0.2351868859
45 0.5852173 0.29626172 1.157654274 0.295839007
46 0.58135971 0.23052903 0.9884938164 0.3419132292
47 0.56527426 0.17950706 0.854606645 0.3738971452
48 0.54093055 0.13963603 0.7460665035 0.3921980894
49 0.5112475 0.11017083 0.6588734804 0.3966983263
50 0.47848831 0.092361859 0.5918793498 0.3868204891
51 0.44446084 0.087430399 0.5435805371 0.3634152111
52 0.41061313 0.093383432 0.5091154305 0.3311687859
53 0.37806127 0.10565576 0.482189728 0.2964192668
54 0.34759768 0.12049136 0.4587417068 0.2633816509
55 0.3197124 0.13592682 0.4372061838 0.2337936227
56 0.29464547 0.15113507 0.4172869841 0.208048549
57 0.27245698 0.16570355 0.3990262596 0.1860348837
58 0.25308453 0.17922269 0.3823739423 0.1675108368
59 0.23638991 0.19115379 0.3670986032 0.1522212016
60 0.22216478 0.20092985 0.3528621376 0.1398766959
61 0.21013832 0.20814669 0.339353203 0.1301243483
62 0.19998036 0.21272333 0.3263703329 0.1225360881
63 0.19132604 0.21492479 0.3138331986 0.1166404812
64 0.18380736 0.21524931 0.3017256306 0.1119730696
65 0.17708386 0.21429061 0.2900478035 0.1081156009
66 0.17085821 0.21266967 0.2788081854 0.1047047
67 0.16487194 0.21116786 0.26811099 0.1013862114
68 0.15889278 0.21097665 0.2582740788 0.09775241952
69 0.15271163 0.21382915 0.2498626115 0.09333466524
70 0.14615164 0.22179285 0.2435547175 0.08770227244
71 0.13908354 0.23679826 0.239924177 0.08062644002
72 0.1314323 0.26022426 0.2392910054 0.07219013628
73 0.12317102 0.2929051 0.2417762511 0.06274851254
74 0.11430231 0.33554251 0.2475127259 0.05278524068
75 0.1048326 0.3893481 0.2569475344 0.04277088599
76 0.094734322 0.45690419 0.2712761067 0.03308286871
77 0.083880632 0.54380107 0.293401795 0.02398063208
78 0.071884604 0.66337657 0.3311406177 0.01560483989
79 0.057594125 0.85544558 0.4128799201 0.008034014494
80 0.04629988 1.038435 0.5058420068 0.004237842794
81 0.051377303 0.85712258 0.3697378215 0.007139186386
82 0.051337518 0.82105839 0.3400112222 0.007751334491
83 0.049699415 0.83931731 0.3432958719 0.007195052564
84 0.051150405 0.79931552 0.3222289797 0.008119579722
85 0.054867282 0.7125485 0.2830492081 0.01063567241
86 0.058081731 0.63809619 0.2524269602 0.01336421207
87 0.060374559 0.58208998 0.2306449486 0.01580388968
88 0.061892716 0.54031064 0.2147584083 0.01783729108
89 0.062805822 0.50907269 0.2028021677 0.01945034082
90 0.06290022 0.48971112 0.1942510098 0.02036765561
91 0.062772126 0.47500707 0.1874018652 0.02102615025
92 0.06247122 0.4638364 0.1817675655 0.0214705707
93 0.062029972 0.45542846 0.1770231434 0.02173567473
94 0.061470441 0.44924452 0.172946132 0.0218485091
95 0.060806603 0.44490919 0.1693791444 0.02182938735
96 0.060048342 0.44216779 0.1662144641 0.02169367992
97 0.059202598 0.44085545 0.1633789945 0.02145286562
98 0.058273828 0.44088716 0.1608276477 0.02111477156
99 0.057267364 0.44220758 0.1585312099 0.02068709988
100 0.056187266 0.44482504 0.1564814805 0.02017496827
101 0.055037719 0.44876532 0.1546770013 0.01958371619
102 0.053824139 0.45408407 0.1531303105 0.01891877551
103 0.052551244 0.46086004 0.1518598753 0.01818540415
104 0.05122538 0.46916771 0.1508873725 0.01739071668
105 0.049852248 0.47910236 0.1502405278 0.01654178556
106 0.048437987 0.49075836 0.1499493006 0.01564687882
107 0.046988912 0.50422508 0.1500446359 0.01471534041
108 0.045512323 0.51957636 0.1505585269 0.01375791569
109 0.044015269 0.53685809 0.1515170283 0.01278631117
110 0.042506358 0.55606574 0.152939491 0.01181376042
111 0.04099729 0.57708356 0.1548241512 0.01085604378
112 0.039502212 0.59965511 0.1571362993 0.009930389979
113 0.038041657 0.62325652 0.1597776192 0.00905738673
114 0.036643107 0.64701764 0.1625585894 0.008259897362
115 0.035344939 0.66952528 0.1651400881 0.007564878584
116 0.034190578 0.68895324 0.1670550781 0.006997665779
117 0.033220262 0.70335598 0.1677872802 0.006577291161
118 0.032456381 0.71128546 0.1669496622 0.006309786036
119 0.031890018 0.71250064 0.1644960234 0.006182357641
120 0.031483231 0.70801199 0.1607279064 0.006166905624
121 0.031182391 0.69962099 0.1561458362 0.006227137027
122 0.030937469 0.68913152 0.1512224578 0.006329264668
123 0.030709866 0.67798796 0.1463072601 0.00644599489
124 0.030473848 0.6671712 0.1416114898 0.006557768649
125 0.03021498 0.6572442 0.1372355128 0.006652396194
126 0.02992559 0.64852989 0.133220975 0.006722221614
127 0.02960297 0.64116122 0.1295676262 0.006763540096
128 0.029247324 0.63518063 0.1262602848 0.00677494086
129 0.028860464 0.63055917 0.1232714401 0.006756847791
130 0.028445309 0.6272394 0.1205729949 0.006710753034
131 0.028005237 0.625138 0.1181346385 0.006638978303
132 0.027543682 0.62417331 0.1159298579 0.0065440813
133 0.027064581 0.62423637 0.113929892 0.006429318502
134 0.026661319 0.62119921 0.1114502001 0.006377969312
135 0.026262322 0.61815587 0.1090156876 0.006326700122
136 0.025867664 0.61510675 0.1066262082 0.006275530826
137 0.025477354 0.61205195 0.1042812595 0.006224469773
138 0.025091407 0.60899158 0.1019803715 0.006173528144
139 0.024709781 0.60592482 0.09972262842 0.006122715396
140 0.024332435 0.60285141 0.09750726808 0.006072033665
141 0.023959334 0.59977113 0.09533357459 0.006021485162
142 0.023590492 0.59668395 0.09320108019 0.005971082192
143 0.023225885 0.59358965 0.09110913604 0.005920830406
144 0.0228655 0.59048846 0.08905722448 0.005870731735
145 0.022509314 0.58738043 0.08704476891 0.005820788558
146 0.022157299 0.58426553 0.0850711596 0.005771002893
147 0.02180941 0.58114392 0.0831357538 0.005721369663
148 0.021465669 0.57801635 0.08123829001 0.00567189351
149 0.021125983 0.5748824 0.07937784671 0.00562256549
150 0.02079037 0.57174264 0.07755411772 0.005573391818
151 0.020458891 0.56859868 0.07576711966 0.005524378399
152 0.020131374 0.56544913 0.07401547683 0.005475506306
153 0.019807848 0.56229504 0.0722990084 0.005426780451
154 0.019488346 0.55913671 0.070617395 0.005378216286
155 0.019172846 0.55597499 0.06897021392 0.005329808362
156 0.018861169 0.55280897 0.06735620133 0.005281528638
157 0.018553452 0.54963988 0.06577556809 0.005233410964
158 0.018249577 0.54646738 0.06422737508 0.005185437612
159 0.017949558 0.54329173 0.06271125451 0.005137620695
160 0.017653317 0.5401133 0.06122652587 0.005089944132
161 0.017360918 0.53693297 0.05977308285 0.00504242823
162 0.017072215 0.53374937 0.05834978202 0.004995057536
163 0.016787328 0.53056514 0.05695695036 0.004947849121
164 0.016506127 0.52737865 0.05559347586 0.004900794806
165 0.016228583 0.52419073 0.05425894382 0.004853889337
166 0.015954676 0.52100157 0.05295287701 0.004807136038
167 0.015684472 0.51781235 0.05167521014 0.004760554618
168 0.015417814 0.51462228 0.05042490363 0.004714118827
169 0.015154756 0.5114323 0.04920182807 0.004667847229
170 0.014895223 0.5082428 0.04800537041 0.004621726297
171 0.014639315 0.50505499 0.04683556347 0.0045757867
172 0.014386826 0.50186749 0.04569119262 0.004529992759
173 0.014137831 0.49868224 0.04457229933 0.004484360921
174 0.013892321 0.49549902 0.04347842769 0.004438904401
175 0.013650245 0.49231914 0.04240915024 0.004393607909
176 0.013411488 0.48914116 0.04136358165 0.004348463307
177 0.013176139 0.48596722 0.0403418124 0.004303491565
178 0.012944093 0.48279675 0.03934308171 0.004258678767
179 0.012715347 0.47963089 0.03836711149 0.004214027125
180 0.01248988 0.47647013 0.0374135036 0.004169539786
181 0.012267631 0.47331391 0.03648166147 0.004125216835
182 0.012048574 0.47016389 0.03557128371 0.004081048576
183 0.011832749 0.46702071 0.03468217888 0.004037057731
184 0.011620034 0.46388406 0.03381360253 0.003993220797
185 0.011410432 0.46075492 0.0329652972 0.003949545774
186 0.011203931 0.45763383 0.03213691941 0.003906039099
187 0.011000497 0.45452206 0.03132812291 0.003862693573
188 0.010800093 0.45141913 0.03053842525 0.003819516421
189 0.010602654 0.44832584 0.02976736857 0.00377649375
190 0.010408221 0.44524399 0.02901486049 0.003733640532
191 0.010216715 0.44217274 0.02828030092 0.003690953336
192 0.010028146 0.43911441 0.02756354493 0.003648432028
193 0.0098424122 0.43606794 0.02686392663 0.003606065455
194 0.0096595357 0.43303549 0.02618133215 0.003563861085
195 0.0094795286 0.43001722 0.02551549266 0.003521839193
196 0.0093022369 0.42701294 0.02486567954 0.003479961627
197 0.0091277436 0.42402518 0.02423196412 0.003438256304
198 0.0089560048 0.42105441 0.02361395482 0.003396721241
199 0.0087868734 0.41809977 0.02301092837 0.003355325006
200 0.0086204785 0.4151641 0.0224230907 0.003314112675
201 0.0084566949 0.41224742 0.02184983092 0.003273054549
202 0.0082954981 0.40935081 0.02129086386 0.00323215111
203 0.0081369386 0.4064749 0.02074607453 0.00319143601
204 0.00798088 0.40362119 0.02021491747 0.00315086353
205 0.0078273227 0.40079019 0.01969715193 0.003110448739
206 0.0076763218 0.39798362 0.0191927318 0.003070220364
207 0.0075277132 0.39520103 0.0187009683 0.003030135383
208 0.0073815666 0.39244489 0.01822189023 0.002990223529
209 0.0072378137 0.38971593 0.01775510851 0.002950471831
210 0.0070964215 0.38701532 0.01730034344 0.00291087851
211 0.0069573863 0.38434374 0.01685737163 0.00287145737
212 0.0068206183 0.38170215 0.01642577612 0.002832184872
213 0.0066862074 0.37909362 0.01600565562 0.002793098286
214 0.0065540102 0.37651628 0.01559636506 0.002754170557
215 0.0064240158 0.37397304 0.01519776207 0.002715398375
216 0.0062962685 0.37146655 0.01480982042 0.002676804727
217 0.0061706572 0.36899603 0.01443203077 0.002638368147
218 0.0060471981 0.36656385 0.0140642976 0.002600101784
219 0.0059258473 0.3641701 0.01370631039 0.002562007253
220 0.0058065802 0.36181774 0.01335789927 0.002524077544
221 0.0056893708 0.35950731 0.01301881791 0.002486319448
222 0.005574205 0.357241 0.01268889894 0.002448735844
223 0.0054610501 0.35501814 0.01236785256 0.00241133763
224 0.0053498497 0.35284266 0.01205547251 0.002374099534
225 0.0052406054 0.35071564 0.01175160254 0.002337038266
226 0.0051332733 0.34863658 0.01145594604 0.002300158729
227 0.005027834 0.346609 0.01116837337 0.002263455359
228 0.0049243068 0.34463416 0.0108887811 0.002226952433
229 0.0048225944 0.34271253 0.0106167909 0.002190625826
230 0.0047226597 0.34084692 0.01035222187 0.00215446641
231 0.0046245816 0.33903902 0.0100951196 0.002118524193
232 0.0045282559 0.33728865 0.009845088207 0.002082774828
233 0.0044336667 0.3355986 0.009601998729 0.002047219681
234 0.0043407901 0.33397165 0.009365704058 0.002011857132
235 0.004249583 0.33240602 0.009135920985 0.001976697879
236 0.0041600674 0.33090732 0.008912667002 0.001941748804
237 0.0040721871 0.32947258 0.008695615033 0.001907019568
238 0.003985941 0.32810723 0.008484731368 0.001872507773
239 0.0039012671 0.32681174 0.008279753806 0.001838204972
240 0.0038181724 0.32558644 0.008080569692 0.001804135259
241 0.0037366291 0.32443383 0.007887036081 0.001770297105
242 0.0036566058 0.32335815 0.007699035154 0.001736680761
243 0.0035780797 0.32235576 0.007516328734 0.00170331215
244 0.0035010345 0.32142987 0.007338820423 0.001670192443
245 0.0034254399 0.32058308 0.007166373283 0.0016373189
246 0.0033513337 0.3198141 0.006998931826 0.001604735913
247 0.0032785723 0.31912803 0.006836169056 0.001572377207
248 0.003207206 0.31852212 0.006678039382 0.001540297911
249 0.0031371873 0.31800251 0.006524435868 0.001508474374
250 0.003068568 0.31756352 0.006375280107 0.001476971923
251 0.0030012214 0.31721439 0.006230349674 0.001445718188
252 0.002935204 0.31694936 0.006089584486 0.001414780077
253 0.0028704757 0.31677217 0.005952865077 0.001384145385
254 0.0028070082 0.31668394 0.005820062284 0.001353816315
255 0.002744759 0.31668313 0.005690983734 0.001323796079
256 0.0026837337 0.31677348 0.005565611605 0.001294094323
257 0.0026239341 0.31695549 0.005443878436 0.001264728882
258 0.0025652954 0.31722971 0.005325582206 0.001235684697
259 0.0025078052 0.31759228 0.005210580231 0.001206984035
260 0.0024514674 0.31804989 0.005098894294 0.001178626566
261 0.0023962682 0.31859782 0.004990375688 0.001150635048
262 0.0023421764 0.31923855 0.004884927848 0.001123003362
263 0.0022891644 0.3199738 0.004782453754 0.001095729051
264 0.002237208 0.3208021 0.004682830848 0.001068819243
265 0.0021862914 0.32172439 0.004585982931 0.001042278209
266 0.0021364282 0.32273473 0.004491827126 0.00101614005
267 0.00208755 0.32384384 0.004400284247 0.0009903598957
268 0.0020396836 0.32504607 0.004311306141 0.0009649764824
269 0.0019928019 0.32633998 0.004224780111 0.0009399919686
270 0.0019469026 0.32772378 0.004140645094 0.0009154200979
271 0.0019019161 0.32919546 0.004058698779 0.0008912425064
272 0.0018578753 0.33076644 0.003979083104 0.0008674613359
273 0.0018147549 0.33242068 0.003901563284 0.000844106609
274 0.0017725131 0.33417149 0.003826140743 0.0008211414191
275 0.0017311492 0.33600849 0.003752692533 0.0007985939308
276 0.0016906681 0.33793263 0.003681213273 0.0007764718676
277 0.0016510108 0.33994956 0.00361159856 0.0007547451891
278 0.0016121932 0.34205215 0.003543800324 0.0007334405958
279 0.001574198 0.34424074 0.003477763844 0.0007125553565
280 0.0015370335 0.34650939 0.003413443494 0.0006921081064
281 0.0015006157 0.3488706 0.003350734982 0.00067204581
282 0.0014650019 0.35131473 0.003289674375 0.0006524142759
283 0.0014301458 0.35383981 0.00323013081 0.0006331993933
284 0.0013960329 0.35643964 0.003172015318 0.0006144067825
285 0.0013626509 0.35912453 0.003115366508 0.0005960189793
286 0.0013299929 0.36189252 0.00306014386 0.000578038549
287 0.0012980365 0.36472869 0.003006184309 0.0005604775425
288 0.0012667863 0.36764154 0.002953553864 0.0005433276716
289 0.0012361677 0.37064415 0.002902161218 0.0005265422493
290 0.0012062592 0.37371944 0.002852069453 0.0005101773953
291 0.0011770276 0.3768562 0.002803127445 0.0004942315212
292 0.0011483862 0.38008062 0.002755297975 0.0004786381656
293 0.0011203961 0.38335909 0.002708511404 0.0004634602375
294 0.0010930244 0.38672084 0.002662874569 0.0004486514113
295 0.0010662529 0.39014854 0.002618235814 0.0004342218602
296 0.0010400685 0.39364859 0.002574604602 0.0004201586936
297 0.0010144977 0.39719767 0.002531912647 0.0004064932918
298 0.00098946587 0.40083304 0.00249019788 0.000393158597
299 0.00096498464 0.40453072 0.002449351557 0.0003801803618
300 0.00094108156 0.40828758 0.00240943292 0.0003675696881


==> figures/exp_a_p5_multi_function_direct.dat <==
epoch mean std upper lower
0 88.65664 0.1445015 123.6553082 63.56378813
1 81.089972 0.15087358 114.773262 57.29194593
2 73.863587 0.15782546 106.2321216 51.35762512
3 66.98353 0.16542511 98.03770749 45.76599606
4 60.454999 0.17375063 90.19508005 40.52113389
5 54.282268 0.18289236 82.7085388 35.62588178
6 48.468626 0.19295495 75.58152754 31.08177091
7 43.016227 0.20406034 68.81651198 26.88883435
8 37.926057 0.21635091 62.41494646 23.0455345
9 33.197816 0.22999354 56.37714159 19.54861398
10 28.82989 0.24518313 50.70211867 16.39305348
11 24.819306 0.26214591 45.38742418 13.57199587
12 21.161767 0.28113948 40.42885165 11.07675233
13 17.851746 0.30244277 35.81982528 8.896883866
14 14.882733 0.32632262 31.55043223 7.020371114
15 12.247685 0.35294242 27.60555169 5.43389944
16 9.9397461 0.38214061 23.96160495 4.123202606
17 7.9530631 0.41296061 20.58235384 3.073079641
18 6.2823769 0.44291851 17.41977338 2.265716015
19 4.9174794 0.46784127 14.44055287 1.67456221
20 3.8300353 0.48466393 11.69140503 1.254696952
21 2.968739 0.49635985 9.309618318 0.946699543
22 2.2830854 0.50981004 7.384688794 0.7058494999
23 1.7468246 0.52622622 5.867802992 0.5200236446
24 1.3484223 0.53863868 4.660844573 0.3901101541
25 1.0670716 0.54296008 3.725234853 0.305656396
26 0.87234032 0.54496792 3.05952401 0.2487241934
27 0.74387355 0.54733245 2.62320099 0.2109437517
28 0.67409343 0.54021657 2.338496205 0.1943137445
29 0.65285991 0.51607059 2.142350816 0.198952506
30 0.66282014 0.4800373 2.001856746 0.2194615287
31 0.68464351 0.44786975 1.920145966 0.2441151595
32 0.71406362 0.41543268 1.858530062 0.2743495304
33 0.7565664 0.35480582 1.71258788 0.3342267724
34 0.79192942 0.28744208 1.535071319 0.4085492256
35 0.80042399 0.25106619 1.426876182 0.4490078246
36 0.77508222 0.27218772 1.450559336 0.4141522743
37 0.71336932 0.35775874 1.62582265 0.313008175
38 0.6085981 0.52037305 2.016989509 0.1836358832
39 0.40524283 0.95483233 3.652142114 0.04496587151
40 0.45835243 0.7276546 2.448240803 0.08581138977
41 0.43006706 0.77172749 2.542515853 0.07274592803
42 0.42457783 0.79494431 2.647900273 0.06807897532
43 0.52782716 0.51962404 1.746287603 0.1595393057
44 0.57094434 0.3851815 1.386038417 0.2351864365
45 0.58521599 0.29626267 1.157654216 0.2958376954
46 0.58135866 0.23052977 0.9884937283 0.341912022
47 0.56527324 0.17950756 0.8546060962 0.3738960376
48 0.54092996 0.13963565 0.7460650413 0.3921980126
49 0.51124708 0.1101704 0.6588722931 0.39669839
50 0.47848811 0.092361294 0.5918783317 0.3868208301
51 0.44446086 0.087429779 0.5435797934 0.3634157513
52 0.41061285 0.093383089 0.5091146881 0.3311688259
53 0.37806128 0.10565556 0.4821895171 0.296419416
54 0.34759776 0.12049158 0.4587420485 0.2633815776
55 0.31971223 0.13592748 0.4372066205 0.2337931456
56 0.29464608 0.151135 0.4172877735 0.2080490157
57 0.27245701 0.16570372 0.399026476 0.1860348333
58 0.25308508 0.1792228 0.3823748624 0.167511158
59 0.23638998 0.19115458 0.3670993732 0.1522209721
60 0.22216512 0.20093056 0.3528632521 0.1398766765
61 0.2101383 0.20814723 0.3393535859 0.130124174
62 0.19998062 0.21272432 0.3263715064 0.1225359688
63 0.19132619 0.21492513 0.3138336782 0.1166404779
64 0.18380731 0.21525002 0.3017260488 0.1119728589
65 0.17708388 0.21429152 0.290048443 0.1081153852
66 0.17085835 0.21267024 0.2788087838 0.1047046509
67 0.16487195 0.21116793 0.2681110522 0.1013862012
68 0.15889278 0.21097654 0.2582740056 0.09775244298
69 0.15271163 0.21382901 0.2498625244 0.09333469387
70 0.1461517 0.22179275 0.2435547661 0.08770232958
71 0.13908357 0.23679774 0.2399239352 0.08062655345
72 0.13143259 0.26022291 0.2392907814 0.07219051688
73 0.12317111 0.29290466 0.2417761839 0.06274862162
74 0.11430248 0.33554128 0.2475123865 0.05278546915
75 0.10483288 0.38934546 0.2569466652 0.04277126184
76 0.094734614 0.45690149 0.2712752576 0.03308317622
77 0.083880649 0.54380159 0.2934022028 0.02398060833
78 0.071883701 0.66339079 0.3311473025 0.01560413296
79 0.057593893 0.85545172 0.4128841 0.008033868457
80 0.046300249 1.0384268 0.505836498 0.004237956486
81 0.051377445 0.8571204 0.3697369854 0.007139242
82 0.051337679 0.8210552 0.3400097922 0.007751415718
83 0.049699513 0.83931428 0.3432941575 0.007195116793
84 0.051150347 0.79931647 0.3222293157 0.008119552828
85 0.054867319 0.71254786 0.2830489841 0.01063569501
86 0.05808176 0.63809597 0.2524269594 0.01336422549
87 0.060374523 0.58208958 0.2306445994 0.01580389508
88 0.061892643 0.54031071 0.2147581909 0.01783726736
89 0.062805627 0.50907579 0.2028029845 0.01945014158
90 0.06290021 0.48971196 0.1942513551 0.02036761279
91 0.062772156 0.47500714 0.1874019858 0.02102615695
92 0.062471196 0.46383615 0.1817673932 0.02147057469
93 0.062029777 0.45543131 0.1770237479 0.02173546334
94 0.061470476 0.44924444 0.1729461976 0.02184852557
95 0.060806599 0.44490896 0.1693790418 0.02182939806
96 0.060048358 0.44216757 0.166214423 0.02169369689
97 0.05920266 0.44085553 0.1633791941 0.02145288445
98 0.058273853 0.44088702 0.1608276638 0.0211147878
99 0.057267408 0.44220747 0.1585312923 0.02068712106
100 0.056187216 0.44482443 0.1564811201 0.02017497831
101 0.055037768 0.4487653 0.1546771343 0.01958373453
102 0.053824182 0.45408406 0.1531304287 0.01891879113
103 0.052551276 0.46085989 0.1518599157 0.01818542195
104 0.051225391 0.46916751 0.1508873373 0.01739072843
105 0.049852236 0.479102 0.1502403715 0.01654179518
106 0.048438007 0.49075818 0.1499493016 0.01564689194
107 0.046988987 0.50422524 0.150044931 0.01471535846
108 0.045512341 0.51957627 0.150558559 0.01375792406
109 0.044015256 0.53685776 0.1515168715 0.01278631729
110 0.042506406 0.55606574 0.152939662 0.01181377362
111 0.040997318 0.57708354 0.1548242524 0.01085605173
112 0.039502196 0.59965493 0.1571361735 0.009930389985
113 0.038041644 0.62325639 0.1597775192 0.009057386298
114 0.036643111 0.64701746 0.1625585432 0.008259901582
115 0.035344939 0.66952515 0.1651400397 0.007564880614
116 0.034190603 0.68895319 0.1670551808 0.006997671753
117 0.033220252 0.70335569 0.1677871167 0.006577293768
118 0.032456372 0.71128521 0.1669495247 0.006309788037
119 0.031890027 0.71250051 0.1644960175 0.00618236121
120 0.03148323 0.70801186 0.1607278531 0.006166907379
121 0.031182392 0.69962089 0.1561458002 0.006227138613
122 0.030937506 0.68913158 0.1512226622 0.006329271297
123 0.030709908 0.677988 0.1463074746 0.006446003057
124 0.030473885 0.66717128 0.1416116895 0.00655777546
125 0.030215005 0.65724428 0.1372356528 0.006652400545
126 0.029925602 0.64852978 0.1332209947 0.006722226056
127 0.029602985 0.64116117 0.1295676778 0.006763544342
128 0.029247324 0.63518043 0.1262602264 0.006774944013
129 0.028860495 0.63055914 0.1232715662 0.006756855546
130 0.028445324 0.62723933 0.1205730397 0.006710757652
131 0.028005252 0.625138 0.1181346992 0.006638981858
132 0.027543699 0.62417325 0.1159299132 0.006544086229
133 0.0270646 0.62423631 0.113929952 0.006429323778
134 0.026661299 0.62119889 0.1114500306 0.006377969082
135 0.026262311 0.61815563 0.1090155825 0.006326701051
136 0.025867683 0.61510659 0.1066262456 0.006275537557
137 0.025477355 0.61205181 0.1042812295 0.006224472091
138 0.025091413 0.60899132 0.1019803389 0.006173533388
139 0.024709766 0.60592454 0.09972250355 0.006122715551
140 0.024332416 0.60285112 0.09750712458 0.006072032678
141 0.023959314 0.59977097 0.09533346103 0.006021482283
142 0.023590508 0.59668387 0.09320112816 0.005971087327
143 0.023225855 0.59358924 0.09110893257 0.005920828388
144 0.022865512 0.59048837 0.08905725622 0.005870736217
145 0.022509349 0.58738043 0.08704490712 0.005820797729
146 0.022157342 0.58426555 0.0850713264 0.005771013656
147 0.02180944 0.58114379 0.08313584196 0.005721378913
148 0.021465643 0.57801606 0.08123813665 0.005671890481
149 0.021126 0.57488248 0.0793779257 0.005622568998
150 0.020790421 0.5717428 0.07755433693 0.005573403664
151 0.020458868 0.56859824 0.0757669543 0.005524377537
152 0.020131399 0.56544927 0.0740155933 0.005475511289
153 0.019807846 0.56229481 0.07229896333 0.005426782928
154 0.019488377 0.55913669 0.0706175026 0.005378225062
155 0.01917285 0.55597491 0.06897021693 0.005329810614
156 0.018861192 0.55280902 0.06735629143 0.005281534568
157 0.018553485 0.54964 0.06577570465 0.005233418938
158 0.018249592 0.54646737 0.06422742843 0.005185442177
159 0.017949596 0.54329192 0.06271141382 0.005137629177
160 0.017653357 0.54011352 0.06122669542 0.00508995298
161 0.017360953 0.53693319 0.05977323349 0.005042435719
162 0.017072246 0.53374965 0.05834992574 0.004995063351
163 0.01678735 0.53056511 0.05695702118 0.004947855912
164 0.016506114 0.52737847 0.05559340875 0.004900793097
165 0.016228599 0.5241907 0.05425899144 0.004853894358
166 0.015954699 0.52100165 0.05295296075 0.00480714205
167 0.015684492 0.51781237 0.05167527673 0.004760560414
168 0.015417824 0.5146223 0.05042493768 0.004714121538
169 0.015154805 0.51143283 0.04920204894 0.004667856924
170 0.014895277 0.50824335 0.04800560442 0.004621737095
171 0.014639345 0.50505512 0.04683567321 0.004575794561
172 0.014386858 0.50186771 0.04569131622 0.004530000537
173 0.014137868 0.49868253 0.04457244365 0.004484369436
174 0.013892354 0.49549958 0.04347858849 0.004438909309
175 0.013650258 0.49231902 0.04240917877 0.004393613277
176 0.013411542 0.48914177 0.04136380496 0.004348474585
177 0.013176182 0.4859676 0.04034197769 0.004303501802
178 0.012944112 0.48279681 0.03934314374 0.004258684201
179 0.012715384 0.47963144 0.03836727234 0.004214034138
180 0.0124899 0.47647035 0.03741358406 0.004169544573
181 0.012267654 0.47331415 0.03648174929 0.004125222372
182 0.012048607 0.47016434 0.03557141792 0.004081055473
183 0.011832762 0.46702066 0.03468221255 0.00403706245
184 0.011620071 0.46388461 0.03381375494 0.003993228729
185 0.011410455 0.46075535 0.03296539764 0.003949549978
186 0.01120399 0.45763476 0.03213715717 0.003906051191
187 0.011000514 0.45452227 0.03132818617 0.003862697537
188 0.010800141 0.45141995 0.03053861631 0.003819525893
189 0.01060271 0.4483268 0.02976759022 0.003776505104
190 0.010408251 0.44524429 0.02901496498 0.003733648896
191 0.010216769 0.44217386 0.02828052234 0.003690963174
192 0.010028216 0.4391155 0.02756380572 0.003648448167
193 0.0098424936 0.43606923 0.02686422832 0.003606084576
194 0.0096595653 0.43303566 0.02618142236 0.00356387059
195 0.0094795616 0.43001781 0.02551561649 0.003521846606
196 0.0093022825 0.42701372 0.02486584605 0.003479972445
197 0.0091277982 0.42402605 0.02423215737 0.003438269996
198 0.008956007 0.42105435 0.02361395727 0.003396722582
199 0.0087868981 0.41810021 0.02301101661 0.003355331052
200 0.0086204955 0.41516432 0.02242314622 0.003314117589
201 0.0084567299 0.41224808 0.0218499548 0.003273063101
202 0.0082955447 0.4093513 0.02129100738 0.0032321656
203 0.0081369832 0.40647584 0.02074623334 0.003191446624
204 0.0079808814 0.40362127 0.02021492481 0.003150863478
205 0.0078273614 0.40079034 0.01969725612 0.00311046302
206 0.0076763474 0.39798415 0.01919281894 0.003070226916
207 0.0075277304 0.3952012 0.01870101843 0.003030141127
208 0.007381605 0.39244555 0.01822201279 0.002990234522
209 0.0072378596 0.38971645 0.01775524264 0.002950486982
210 0.0070964266 0.38701503 0.01730034433 0.002910882548
211 0.0069574144 0.38434413 0.01685745463 0.002871466449
212 0.0068206653 0.38170267 0.01642590888 0.002832200954
213 0.0066862329 0.37909307 0.01600569619 0.002793112559
214 0.0065540273 0.37651633 0.0155964076 0.002754177427
215 0.0064240424 0.37397354 0.01519784247 0.002715406523
216 0.0062962936 0.37146674 0.01480988561 0.002676814233
217 0.0061706664 0.36899624 0.01443205947 0.002638370744
218 0.0060472314 0.36656415 0.01406438455 0.002600114273
219 0.0059258663 0.36417062 0.01370637056 0.002562012373
220 0.0058066082 0.3618182 0.01335797815 0.002524087018
221 0.0056894038 0.35950721 0.01301889036 0.002486334406
222 0.0055742243 0.35724049 0.01268892798 0.002448747145
223 0.0054610653 0.35501832 0.01236789221 0.002411343347
224 0.0053498703 0.35284295 0.01205552705 0.002374107045
225 0.0052406186 0.35071517 0.01175161965 0.002337046687
226 0.0051333181 0.34863672 0.01145604987 0.002300178061
227 0.0050278908 0.34660949 0.01116851225 0.00226347837
228 0.0049243263 0.34463413 0.0108888234 0.002226961436
229 0.0048226112 0.34271316 0.01061684338 0.002190630285
230 0.0047226989 0.34084766 0.0103523255 0.002154480633
231 0.0046245956 0.33903837 0.01009513515 0.002118533758
232 0.0045282583 0.3372884 0.00984508781 0.002082777088
233 0.0044336896 0.33559896 0.009602056335 0.002047228553
234 0.0043408203 0.33397172 0.00936577088 0.002011870812
235 0.0042496084 0.33240547 0.009135964172 0.001976712185
236 0.0041601076 0.33090656 0.008912737736 0.001941770942
237 0.0040722277 0.32947241 0.008695698439 0.001907039315
238 0.0039859636 0.32810723 0.008484779395 0.001872518419
239 0.0039013005 0.32681131 0.008279816536 0.001838222574
240 0.0038182003 0.32558693 0.008080637829 0.001804146422
241 0.003736654 0.32443399 0.007887091552 0.001770308246
242 0.0036566349 0.32335842 0.007699101048 0.001736693499
243 0.0035781157 0.3223541 0.007516375688 0.001703335838
244 0.0035010542 0.32142952 0.007338855878 0.001670203217
245 0.0034254946 0.32058048 0.007166444984 0.001637354851
246 0.0033513493 0.31981346 0.006998954269 0.001604745745
247 0.0032785889 0.31912769 0.006836198423 0.001572386389
248 0.0032071953 0.31852334 0.006678035881 0.001540288512
249 0.0031372158 0.31799931 0.006524446953 0.001508499234
250 0.0030685602 0.31756479 0.006375282554 0.001476963839
251 0.0030012421 0.31721237 0.006230363734 0.001445734882
252 0.0029352231 0.31694876 0.006089615525 0.001414791225
253 0.002870494 0.31677159 0.005952895102 0.001384156055
254 0.0028070123 0.31668417 0.005820073752 0.001353817561
255 0.0027447761 0.31668266 0.005691013036 0.001323805717
256 0.0026837485 0.31677285 0.005565634122 0.00129410335
257 0.0026239384 0.31695672 0.005443902791 0.001264727388
258 0.0025653026 0.31722944 0.005325593721 0.001235688936
259 0.0025078391 0.31759059 0.005210630227 0.001207005042
260 0.0024514935 0.31804873 0.005098935133 0.001178642287
261 0.0023962765 0.31859725 0.004990386417 0.001150640559
262 0.0023421903 0.31923748 0.004884944719 0.001123012758
263 0.0022891744 0.31997342 0.004782470575 0.001095734837
264 0.0022372052 0.32080215 0.00468282551 0.001068817778
265 0.0021862885 0.32172374 0.004585970115 0.001042278394
266 0.0021364274 0.32273549 0.004491833318 0.001016137927
267 0.0020875647 0.32384047 0.00440028098 0.0009903745254
268 0.0020397093 0.32504282 0.00431132838 0.0009649958985
269 0.0019928344 0.32633411 0.004224791932 0.0009400200404
270 0.0019469206 0.32772038 0.004140650849 0.0009154357192
271 0.0019019254 0.32919498 0.004058714154 0.0008912478817
272 0.0018578857 0.33076615 0.003979102589 0.0008674667355
273 0.0018147625 0.33241933 0.003901567408 0.0008441127493
274 0.0017725205 0.33416993 0.003826143114 0.0008211478207
275 0.0017311638 0.33600617 0.003752704232 0.0007986049421
276 0.0016906618 0.33793066 0.003681182908 0.0007764725071
277 0.0016510095 0.33994935 0.00361159391 0.0007547449415
278 0.0016122136 0.34205007 0.003543828242 0.0007334533869
279 0.0015742184 0.34423911 0.003477796016 0.0007125672824
280 0.0015370363 0.34650925 0.003413448555 0.0006921095825
281 0.0015006288 0.34887133 0.00335076985 0.0006720505586
282 0.0014650188 0.35131024 0.003289678414 0.0006524285611
283 0.0014301576 0.35383951 0.003230155327 0.0006332050605
284 0.0013960368 0.35643737 0.0031720077 0.0006144117308
285 0.0013626578 0.35912433 0.003115380723 0.000596022236
286 0.0013299915 0.36189218 0.003060138263 0.0005780384011
287 0.0012980387 0.36473034 0.00300620085 0.000560476375
288 0.0012667882 0.36764436 0.002953577485 0.0005433249525
289 0.0012361752 0.37064737 0.002902200418 0.0005265415727
290 0.0012062505 0.37372413 0.002852079604 0.0005101681883
291 0.0011770182 0.37685905 0.002803123461 0.0004942243341
292 0.0011483988 0.38008256 0.002755340718 0.0004786413151
293 0.0011204058 0.38336151 0.002708549912 0.0004634616753
294 0.0010930062 0.38672573 0.002662860121 0.0004486388644
295 0.0010662465 0.3901533 0.002618248779 0.000434214481
296 0.0010400678 0.3936483 0.002574601211 0.0004201587072
297 0.0010144897 0.39720081 0.002531911063 0.0004064871528
298 0.00098946255 0.40083519 0.00249020185 0.0003931553317
299 0.00096498871 0.40452859 0.002449349838 0.0003801838336
300 0.00094109389 0.40827859 0.002409414627 0.0003675821079


==> figures/exp_a_p6_composed_compiled_interp.dat <==
epoch mean std upper lower
0 768.29078 0.11853266 1009.388324 584.7806089
1 692.99964 0.12982415 934.4523548 513.9357844
2 617.85889 0.14286647 858.5305766 444.6546381
3 543.39379 0.1581057 782.024532 377.5799892
4 470.20024 0.17615563 705.4049046 313.4203642
5 398.94864 0.19788935 629.2255245 252.9458964
6 330.38518 0.2246031 554.1453091 196.9778821
7 265.32752 0.25833409 480.9682294 146.3687008
8 204.64885 0.30255345 410.7359882 101.9661116
9 149.2356 0.3639458 344.9993207 64.55451663
10 99.864551 0.45832888 286.9063988 34.76021653
11 56.740019 0.64118355 248.3550657 12.96301213
12 30.807436 0.74797958 172.4388558 5.503968865
13 15.580418 0.84277899 108.4820983 2.237690953
14 9.6134791 0.80548003 61.427185 1.504528997
15 8.2360408 0.77436217 48.98697921 1.384702016
16 13.125992 0.54158884 45.67946164 3.77175341
17 18.76715 0.41831207 49.17115347 7.162856492
18 25.351554 0.26081495 46.21889352 13.90559711
19 29.48073 0.22075022 49.01042313 17.73323684
20 31.571294 0.27651845 59.67752952 16.70220986
21 34.551596 0.27184373 64.61179956 18.47669883
22 38.131251 0.20557954 61.21538596 23.75207297
23 39.50808 0.16398616 57.63311334 27.0831869
24 37.462398 0.20132166 59.55486445 23.56535097
25 32.398448 0.29072796 63.27791657 16.58808485
26 25.276646 0.41629582 65.91970589 9.692228124
27 17.244288 0.59854164 68.42060684 4.346139207
28 11.751327 0.67606024 55.73745505 2.477574167
29 8.306579 0.65165798 37.24604672 1.852525591
30 4.3722802 0.86714724 32.1999518 0.5936913769
31 3.6074791 0.73808399 19.7373036 0.6593558051
32 3.2675364 0.67439188 15.43875657 0.6915579121
33 3.7693526 0.56154852 13.73457665 1.034470814
34 4.7949888 0.41484413 12.46326208 1.844775249
35 5.7712426 0.30674281 11.69532078 2.847911683
36 6.6484877 0.20083435 10.55740595 4.186860704
37 7.2600413 0.1118771 9.393256809 5.611280658
38 7.5882801 0.076303539 9.045798167 6.365606887
39 7.7167976 0.093468672 9.569864405 6.222550646
40 7.6314024 0.13558863 10.42780708 5.584904138
41 7.2345569 0.20197586 11.51828436 4.543976458
42 6.4639552 0.29463409 12.73891462 3.279927515
43 5.363829 0.4152158 13.95374319 2.061859777
44 4.1968701 0.53505159 14.38722772 1.224260807
45 3.4402829 0.53883482 11.89676768 0.9948539553
46 2.697402 0.56188915 9.836369291 0.7397015408
47 1.8664187 0.69051445 9.152158397 0.3806226555
48 1.5091892 0.68664924 7.33487874 0.3105234842
49 1.4544654 0.59846366 5.769883474 0.3666399054
50 1.4736554 0.54026838 5.112865027 0.4247443144
51 1.615658 0.4669916 4.735229529 0.5512617135
52 1.821492 0.38477039 4.417714643 0.7510292973
53 2.0042114 0.31754669 4.163803449 0.9647101119
54 2.1203138 0.2729343 3.974975239 1.131008408
55 2.1466327 0.2582591 3.890602333 1.184400686
56 2.0726855 0.28168908 3.964810923 1.083538441
57 1.9070706 0.34031417 4.175235027 0.8710690686
58 1.6847247 0.41609257 4.391587115 0.6463032777
59 1.4733964 0.46844479 4.332757724 0.5010427898
60 1.2957191 0.48753159 3.981460926 0.4216763873
61 1.0999875 0.53098626 3.73571732 0.3238929487
62 0.89772942 0.60754412 3.636550165 0.2216161143
63 0.77886418 0.63392048 3.352603634 0.1809427754
64 0.75205537 0.59327453 2.94797872 0.1918559553
65 0.7583788 0.54802423 2.678615725 0.2147147891
66 0.78220007 0.50900762 2.525372604 0.2422759102
67 0.81724092 0.47276507 2.42725372 0.2751598311
68 0.84968554 0.44380058 2.360797891 0.3058141995
69 0.8656947 0.42913754 2.325424779 0.3222754469
70 0.85762885 0.43261107 2.32225793 0.3167293479
71 0.82529241 0.45306492 2.342463195 0.2907655367
72 0.7759967 0.48263507 2.357734783 0.2554022992
73 0.72095437 0.50934891 2.329467689 0.2231304618
74 0.66483096 0.53119527 2.258949411 0.1956662722
75 0.60477831 0.55902715 2.190904027 0.166943326
76 0.54389587 0.59529787 2.141971219 0.138107698
77 0.49579678 0.62212975 2.076985466 0.1183515496
78 0.47069121 0.62173309 1.970013409 0.1124612723
79 0.46297393 0.60309819 1.856328085 0.1154671236
80 0.46313566 0.58177614 1.768008562 0.121319909
81 0.46568237 0.56463894 1.708947556 0.1268968542
82 0.467319 0.55389706 1.673056082 0.1305318146
83 0.46547309 0.55066123 1.654077326 0.1309885524
84 0.45868389 0.55482744 1.645663078 0.1278456774
85 0.44708755 0.56432556 1.63952535 0.1219177719
86 0.43187654 0.57613528 1.627402189 0.1146104822
87 0.41400774 0.58890445 1.606619059 0.1066851596
88 0.39395202 0.6034599 1.580895719 0.09817104852
89 0.37291176 0.61967752 1.553401076 0.08952174897
90 0.35347986 0.63395284 1.521659607 0.08211298502
91 0.33834704 0.64132189 1.481440704 0.07727526477
92 0.32829722 0.64042973 1.434488059 0.07513416719
93 0.3220766 0.63446165 1.388100215 0.07473043756
94 0.3178358 0.6276327 1.348452074 0.07491523
95 0.31414172 0.62268921 1.317694784 0.07489216932
96 0.31011126 0.62073143 1.29493799 0.07426532833
97 0.30530398 0.62168898 1.27767811 0.07295305576
98 0.29957681 0.62486416 1.262909841 0.07106307933
99 0.2929333 0.62949435 1.248139405 0.06875026689
100 0.28542367 0.6351367 1.232045294 0.06612311171
101 0.27721004 0.64151164 1.214284907 0.06328449455
102 0.26867987 0.64800766 1.194655789 0.06042650487
103 0.26042227 0.65352798 1.172751778 0.05782959419
104 0.25299076 0.65700059 1.148431919 0.05573192773
105 0.24664369 0.65811297 1.122491301 0.05419472871
106 0.24129667 0.65746287 1.096514046 0.05309925913
107 0.23666368 0.65609622 1.072081588 0.05224387723
108 0.23243703 0.65492821 1.050106918 0.05144901975
109 0.2283842 0.65444972 1.030660823 0.05060766904
110 0.22435151 0.65477007 1.013209046 0.04967740787
111 0.22023581 0.65579722 0.9969770138 0.0486508814
112 0.21596701 0.65739225 0.9812499903 0.04753299306
113 0.21151561 0.65941476 0.9655109234 0.04633697452
114 0.20691469 0.66166452 0.9494144554 0.04509483528
115 0.20225985 0.66385162 0.9327415104 0.04385893262
116 0.19768367 0.66565514 0.9154316836 0.04268896763
117 0.19330188 0.66685553 0.897618127 0.04162752213
118 0.18917649 0.66743469 0.879633662 0.04068482659
119 0.18531586 0.66753853 0.8618885801 0.03984502219
120 0.18169089 0.66739 0.844740181 0.03907897408
121 0.17825447 0.6671834 0.8283689654 0.038358094
122 0.17495413 0.66705317 0.8127881798 0.03765919512
123 0.17174292 0.66705735 0.7978774582 0.03696762038
124 0.16857224 0.6672306 0.7834596882 0.03627065967
125 0.16540947 0.66756886 0.769359327 0.03556243575
126 0.16223723 0.66804117 0.7554256115 0.03484250386
127 0.15906264 0.66857675 0.7415576793 0.03411861798
128 0.15590864 0.66908178 0.7276993058 0.03340322533
129 0.15280417 0.66947326 0.7138524859 0.03270859966
130 0.14977939 0.66968945 0.7000700431 0.03204517112
131 0.14685502 0.66971594 0.6864434049 0.03141758989
132 0.14403935 0.66956849 0.6730535948 0.03082568039
133 0.14132854 0.66929422 0.6599698362 0.03026464925
134 0.13871208 0.66893373 0.6472141778 0.02972901793
135 0.13617322 0.6685348 0.634784768 0.02921170394
136 0.13369325 0.66814057 0.6226586653 0.02870574979
137 0.13125547 0.66778062 0.6107986059 0.02820569402
138 0.12884804 0.6674678 0.5991638884 0.02770830925
139 0.12646877 0.66718887 0.5877223137 0.02721412905
140 0.12411897 0.66691967 0.5764449374 0.02672504726
141 0.12180823 0.66662279 0.5653265962 0.0262454389
142 0.119546 0.66626002 0.554364059 0.02577953154
143 0.11734096 0.66580416 0.543567913 0.02533060062
144 0.1151973 0.66524651 0.5329528707 0.02489979604
145 0.11311475 0.66459129 0.5225291483 0.02448656945
146 0.11109222 0.66385045 0.5123114692 0.02408979913
147 0.10912185 0.66305288 0.5023016342 0.02370602957
148 0.10719768 0.66222027 0.492499361 0.02333270683
149 0.10531149 0.66137963 0.4828979678 0.0229665687
150 0.10346046 0.66053721 0.4734908564 0.0226067008
151 0.10164169 0.65969773 0.4642689186 0.02225226122
152 0.099856941 0.65884434 0.4552213249 0.02190452894
153 0.098107111 0.65796366 0.4463382968 0.0215643725
154 0.096396257 0.65703339 0.4376163767 0.02123375381
155 0.094726222 0.65603851 0.4290508078 0.02091374003
156 0.09309804 0.65497382 0.4206436741 0.02060471997
157 0.091511245 0.65383817 0.4123942819 0.02030655713
158 0.089963655 0.65264136 0.4043043895 0.02001823257
159 0.088453063 0.65139684 0.3963781588 0.01973858604
160 0.086975615 0.65011769 0.3886110935 0.01946613906
161 0.08553033 0.64881359 0.381007684 0.01920023559
162 0.084114199 0.64748905 0.3735582795 0.01894001258
163 0.082728084 0.64613754 0.3662608583 0.01868596019
164 0.081371996 0.6447567 0.3591134478 0.01843818929
165 0.080044649 0.64334289 0.3521074306 0.01819656522
166 0.078748938 0.64187664 0.3452401868 0.01796255334
167 0.077483442 0.6403616 0.3385092253 0.01773565781
168 0.076248048 0.63879488 0.3319124973 0.01751595625
169 0.075041944 0.6371775 0.3254479781 0.01730320602
170 0.073864335 0.6355128 0.3191152742 0.01709708194
171 0.072712896 0.6338116 0.3129125928 0.01689662008
172 0.071587052 0.63207867 0.3068408319 0.01670151265
173 0.070486377 0.63031513 0.3008987094 0.01651163413
174 0.069409444 0.62852012 0.2950792621 0.01632670098
175 0.068357277 0.62669248 0.2893858096 0.01614701613
176 0.067327468 0.624834 0.2838090794 0.01597196225
177 0.066322545 0.62293185 0.2783511612 0.0158026285
178 0.065340659 0.62098918 0.2730063128 0.01563847238
179 0.064380527 0.61901234 0.26777305 0.01547897483
180 0.06344308 0.61699244 0.2626495729 0.01532469415
181 0.062527525 0.61493493 0.2576357765 0.01517526588
182 0.061632325 0.61284575 0.2527285484 0.01503013194
183 0.060757096 0.61072549 0.2479262398 0.01488920531
184 0.059902025 0.60857278 0.2432284038 0.01475260537
185 0.059064889 0.60639662 0.2386305348 0.01461950853
186 0.058247 0.60418691 0.2341318344 0.01449060949
187 0.057447689 0.60194889 0.2297319766 0.0143655967
188 0.056666652 0.59967721 0.2254263972 0.01424460283
189 0.055903097 0.59737591 0.2212135765 0.01412732551
190 0.055157348 0.59504151 0.2170925367 0.01401399194
191 0.054427685 0.59268175 0.2130598455 0.01390394721
192 0.053714901 0.5902912 0.209115384 0.01379760097
193 0.053018274 0.58787231 0.2052569631 0.01369472373
194 0.05233649 0.58543039 0.2014814102 0.01359484316
195 0.051670441 0.58296295 0.1977903598 0.01349830447
196 0.05101911 0.58047288 0.1941805668 0.01340478945
197 0.050381792 0.57795841 0.1906479004 0.01331420383
198 0.049759023 0.57542171 0.1871947006 0.01322665824
199 0.04915011 0.57286094 0.1838168995 0.01314206319
200 0.04855463 0.57027486 0.1805117621 0.01306037916
201 0.047972313 0.56767176 0.1772810907 0.01298132133
202 0.047402761 0.56504287 0.1741191369 0.01290508187
203 0.046845975 0.56239549 0.1710282192 0.01283148123
204 0.046301325 0.55973096 0.1680058384 0.01276034619
205 0.045768547 0.55704837 0.1650499874 0.0126916693
206 0.045247782 0.554343 0.1621587155 0.01262566624
207 0.04473795 0.5516244 0.1593310706 0.01256179441
208 0.044239306 0.54889172 0.1565669259 0.01250018943
209 0.043751241 0.5461435 0.1538628849 0.01244075902
210 0.043274183 0.54337577 0.1512184012 0.01238377666
211 0.042807227 0.54059525 0.1486320114 0.01232882946
212 0.042350391 0.5378016 0.1461029629 0.01227597032
213 0.041903592 0.53499507 0.1436303854 0.01222520588
214 0.041465928 0.53217549 0.1412104624 0.01217631557
215 0.041037867 0.52934521 0.1388449176 0.01212940715
216 0.040619047 0.52650214 0.1365311869 0.01208446965
217 0.040208537 0.52365353 0.1342677777 0.01204106037
218 0.039807426 0.52079422 0.132056053 0.01199968569
219 0.039414666 0.5179232 0.1298915945 0.01196009577
220 0.039030168 0.51504617 0.1277752056 0.01192214083
221 0.038653476 0.51216328 0.1257047939 0.01188571387
222 0.038285003 0.50926916 0.1236795336 0.0118511236
223 0.037923877 0.50637425 0.1216989908 0.01181785029
224 0.03757067 0.5034706 0.1197621371 0.01178632291
225 0.037224433 0.50056296 0.1178666806 0.01175615038
226 0.036885804 0.49764948 0.1160135538 0.01172761683
227 0.036553852 0.49473533 0.114200623 0.011700322
228 0.036228368 0.49182179 0.112426983 0.01167419615
229 0.035910114 0.48890043 0.11069225 0.0116497431
230 0.035598031 0.48597924 0.1089946604 0.01162643941
231 0.035292631 0.48305782 0.1073351229 0.0116044944
232 0.034993195 0.4801381 0.105711369 0.01158365165
233 0.034699828 0.47721723 0.1041224929 0.0115640535
234 0.034412465 0.4742987 0.1025686131 0.01154561538
235 0.034130418 0.47138363 0.1010474205 0.01152810629
236 0.033854667 0.46846608 0.09955993873 0.01151204467
237 0.033584045 0.46555905 0.09810520598 0.01149672012
238 0.033319108 0.46264974 0.09668143901 0.01148268944
239 0.033058751 0.45974863 0.09528731145 0.01146932361
240 0.032804115 0.45684911 0.09392418615 0.01145721907
241 0.032554201 0.45396052 0.09259074225 0.01144580966
242 0.032309485 0.45107284 0.09128572695 0.01143555378
243 0.032069275 0.44819805 0.09000925927 0.01142591759
244 0.031833629 0.4453312 0.08876001158 0.01141707763
245 0.031602568 0.44246967 0.08753707663 0.01140913455
246 0.031376145 0.43961826 0.08634115383 0.01140200767
247 0.031154072 0.4367731 0.08517024901 0.01139571848
248 0.030936034 0.43394556 0.08402532357 0.01138987816
249 0.03072233 0.43112349 0.082904411 0.01138493789
250 0.030512692 0.42831367 0.08180770037 0.01138064438
251 0.030306785 0.42551768 0.08073420143 0.0113768543
252 0.030105133 0.4227338 0.07968459196 0.01137383049
253 0.029907094 0.41996113 0.07865663244 0.01137137772
254 0.029712823 0.41720481 0.07765129784 0.01136944078
255 0.029522178 0.41446269 0.07666746197 0.01136804309
256 0.02933533 0.41173434 0.07570513015 0.01136728201
257 0.029151399 0.4090253 0.07476265262 0.0113666924
258 0.028971399 0.40632689 0.07384079293 0.01136691394
259 0.028794172 0.40365548 0.07293904436 0.01136708507
260 0.028620626 0.40099062 0.07205593383 0.01136811663
261 0.028450409 0.3983452 0.07119241343 0.01136955102
262 0.028282916 0.3957233 0.07034730767 0.01137105793
263 0.028118846 0.39311973 0.06952119363 0.01137307111
264 0.027957412 0.39053412 0.06871176292 0.01137529954
265 0.027798996 0.38796896 0.06792006237 0.01137784871
266 0.027643796 0.38541928 0.0671455074 0.01138094693
267 0.02749123 0.38289733 0.06638829429 0.01138405129
268 0.027341028 0.38039339 0.06564599337 0.01138731808
269 0.027194264 0.37791506 0.0649220703 0.01139101046
270 0.027049394 0.37545795 0.06421189723 0.01139461333
271 0.026907741 0.37302186 0.06351833418 0.01139870123
272 0.026768488 0.37060778 0.06283934212 0.01140291975
273 0.026631573 0.36821765 0.06217481047 0.01140720298
274 0.02649719 0.36585558 0.06152553395 0.01141153941
275 0.026365241 0.36351656 0.06089032794 0.01141603238
276 0.026235758 0.36119987 0.0602689312 0.01142072683
277 0.026108408 0.3589129 0.05966137958 0.01142529667
278 0.025983002 0.35664838 0.05906601984 0.01142986117
279 0.025860528 0.35441124 0.05848555691 0.01143473635
280 0.025739957 0.35219991 0.0579172229 0.01143952304
281 0.025621572 0.35001463 0.05736148847 0.0114443504
282 0.025505198 0.34785395 0.05681756855 0.01144918941
283 0.025390908 0.34572443 0.05628629551 0.01145391123
284 0.025278539 0.34362315 0.05576672233 0.01145852754
285 0.025168574 0.34154782 0.05525943343 0.01146332958
286 0.025060137 0.33950087 0.0547626318 0.01146786473
287 0.024953793 0.33748102 0.05427721859 0.01147243362
288 0.024849439 0.33548863 0.05380284272 0.01147698883
289 0.024746908 0.33352812 0.05333951511 0.01148134667
290 0.024646271 0.33159136 0.05288622537 0.01148576312
291 0.024547056 0.32968644 0.05244279706 0.01148981331
292 0.02444997 0.32780967 0.0520101365 0.0114939327
293 0.024354707 0.32595911 0.05158720726 0.01149803946
294 0.024260742 0.32414363 0.05117380486 0.01150165799
295 0.024168892 0.32235252 0.05077024583 0.01150546617
296 0.024078403 0.3205932 0.05037567537 0.01150891754
297 0.023989619 0.31886336 0.0499904124 0.01151224425
298 0.023902201 0.31716016 0.04961329405 0.0115153659
299 0.023816847 0.31548917 0.0492462819 0.0115184782
300 0.023732564 0.31384524 0.0488866075 0.01152124505
301 0.023650271 0.31223013 0.04853625339 0.01152407288
302 0.023568937 0.31064652 0.04819328318 0.0115263943
303 0.023489363 0.30908924 0.04785865331 0.0115287439
304 0.023411272 0.30756483 0.04753241027 0.0115308197
305 0.023334265 0.30606595 0.04721283389 0.01153262493
306 0.023258913 0.30459797 0.04690156935 0.01153430536
307 0.02318484 0.30315302 0.04659691062 0.01153588942
308 0.023112243 0.30174088 0.04630021122 0.01153722117
309 0.023040972 0.30035691 0.04601057935 0.01153835442
310 0.022970807 0.29899896 0.04572726439 0.01153924238
311 0.022902008 0.29767518 0.04545155438 0.0115398026
312 0.022834376 0.29637438 0.04518180075 0.01154023825
313 0.022767955 0.29509961 0.04491833351 0.01154049446
314 0.022702913 0.29385264 0.04466159546 0.01154061483
315 0.022638878 0.29263342 0.0444107718 0.01154041625
316 0.022576169 0.29143987 0.04416620717 0.01154012122
317 0.022514439 0.29027415 0.04392737804 0.01153949992
318 0.02245383 0.28913808 0.04369467574 0.01153857968
319 0.022394336 0.28802221 0.04346707289 0.01153761296
320 0.022336064 0.28692873 0.04324494855 0.01153660239
321 0.022278568 0.28587389 0.04302899234 0.01153488816
322 0.02222233 0.28483081 0.04281741179 0.01153343811
323 0.022166961 0.28382242 0.04261167318 0.01153144527
324 0.022112623 0.28283062 0.0424102537 0.01152947773
325 0.022059491 0.28186693 0.04221457359 0.0115273255
326 0.022007097 0.28092598 0.0420231639 0.01152488972
327 0.021955557 0.28000776 0.04183619953 0.01152223453
328 0.02190496 0.27911736 0.04165429905 0.01151927391
329 0.021855363 0.27824506 0.04147659397 0.01151629967
330 0.021806707 0.27739452 0.04130328631 0.01151318743
331 0.021758554 0.27657243 0.04113414254 0.01150953014
332 0.021711557 0.275765 0.04096905751 0.01150604258
333 0.021665442 0.27497947 0.04080816131 0.01150238985
334 0.021620032 0.27421589 0.04065109339 0.01149848034
335 0.021575603 0.27346926 0.04049787066 0.01149459511
336 0.021531521 0.27274965 0.04034821796 0.01149013312
337 0.021488474 0.27204751 0.04020250295 0.01148571582
338 0.02144614 0.27136524 0.04006031701 0.01148111067
339 0.021404524 0.27070208 0.03992157448 0.01147634265
340 0.021363691 0.27005706 0.03978628085 0.01147147405
341 0.021323542 0.26942701 0.03965394099 0.0114665386
342 0.021284009 0.26881882 0.03952503437 0.01146131923
343 0.021245112 0.2682313 0.03939946445 0.01145586078
344 0.021207018 0.26765767 0.03927690628 0.01145043355
345 0.021169313 0.26710105 0.03915685577 0.01144473421
346 0.021132292 0.26656091 0.03903979292 0.0114389374
347 0.021095887 0.26603703 0.03892555454 0.01143301456
348 0.021060409 0.2655259 0.03881438369 0.01142722794
349 0.021025174 0.26503438 0.03870561608 0.0114210289
350 0.020990512 0.2645609 0.03859970128 0.01141463792
351 0.020956348 0.26409942 0.03849594795 0.01140817506
352 0.02092282 0.26365225 0.03839480416 0.01140165669
353 0.020889739 0.26322134 0.03829608278 0.01139493013
354 0.02085734 0.26279892 0.03819951357 0.01138832887
355 0.020825126 0.26239398 0.03810496976 0.01138134673
356 0.020793485 0.26200443 0.03801296315 0.01137425244
357 0.020762511 0.26162583 0.03792326316 0.01136721387
358 0.020731912 0.26125618 0.03783515619 0.01136012649
359 0.020701982 0.26090068 0.03774962195 0.01135301578
360 0.020672084 0.26056209 0.03766572684 0.01134546175
361 0.020642714 0.26022985 0.03758344997 0.01133801258
362 0.020613905 0.25991308 0.03750363339 0.01133045072
363 0.02058553 0.25960293 0.03742527435 0.01132293797
364 0.020557244 0.2593064 0.03734833865 0.0113151022
365 0.020529547 0.25902495 0.03727385443 0.01130718274
366 0.02050223 0.25874488 0.03720025996 0.01129942176
367 0.020475377 0.25847829 0.03712873826 0.0112915512
368 0.020448654 0.25822367 0.03705854882 0.01128342793
369 0.0204223 0.25797245 0.03698938497 0.01127540659
370 0.020396464 0.25774176 0.03692297132 0.01126712539
371 0.020370717 0.25751321 0.03685696115 0.01125882609
372 0.020345358 0.25729919 0.03679294251 0.01125035283
373 0.020320483 0.25708521 0.03672985682 0.01124213563
374 0.020295682 0.25687945 0.03666765151 0.01123373555
375 0.020271154 0.25668916 0.03660729522 0.0112250766
376 0.020247056 0.25650322 0.0365481253 0.01121653376
377 0.020223253 0.25632577 0.03649024504 0.01120792581
378 0.02019951 0.25615666 0.03643321508 0.01119912699
379 0.020176185 0.25599361 0.03637748336 0.01119039554
380 0.020152926 0.25584287 0.03632293962 0.01118137579
381 0.020130164 0.25569024 0.0362691639 0.0111726723
382 0.020107351 0.25555102 0.03621644987 0.01116358906
383 0.02008514 0.25541193 0.03616485989 0.0111548295
384 0.020062904 0.25528469 0.03611424085 0.01114574529
385 0.020040811 0.25516652 0.03606465732 0.01113650147
386 0.020019029 0.25504678 0.03601552736 0.01112746468
387 0.019997402 0.25493509 0.03596736785 0.01111830228
388 0.019975935 0.25483082 0.03592013302 0.01110903394
389 0.01995487 0.25472839 0.03587379305 0.01109993703
390 0.019933708 0.25464125 0.03582855937 0.01109039089
391 0.019912948 0.25454757 0.03578352512 0.01108123025
392 0.019892146 0.25446721 0.03573953093 0.01107170278
393 0.01987175 0.25438626 0.03569623264 0.01106241273
394 0.019851453 0.25430938 0.03565346088 0.01105307017
395 0.019831145 0.25424528 0.03561173083 0.01104339265
396 0.019811115 0.25417759 0.03557021732 0.01103395815
397 0.019791228 0.25411588 0.03552946035 0.01102444801
398 0.019771505 0.254061 0.03548957002 0.01101485391
399 0.019751796 0.25400944 0.03544998385 0.01100518012
400 0.019732316 0.25396011 0.03541099907 0.01099557548
401 0.019712933 0.25391422 0.03537247654 0.01098593485
402 0.019693559 0.25387263 0.0353343283 0.01097618891
403 0.019674487 0.25383898 0.0352973747 0.01096640895
404 0.019655375 0.25380812 0.0352605801 0.01095653454
405 0.019636429 0.25378233 0.03522450108 0.01094662356
406 0.019617791 0.25375219 0.03518862498 0.01093699278
407 0.019599009 0.25372885 0.03515304667 0.01092710864
408 0.019580476 0.25371068 0.03511833636 0.01091723273
409 0.019561718 0.25369275 0.03508324481 0.01090722432
410 0.019543527 0.25367831 0.03504945443 0.01089744387
411 0.019525206 0.25366419 0.03501545908 0.01088758207
412 0.019507017 0.25365752 0.03498230166 0.0108776062
413 0.019488805 0.25365343 0.03494931232 0.01086755315
414 0.019470625 0.2536525 0.03491663624 0.01085743895
415 0.019452779 0.25364709 0.03488419888 0.01084762274
416 0.019434781 0.25364864 0.03485204664 0.01083754714
417 0.019416842 0.2536541 0.03482031548 0.01082740781
418 0.019398996 0.25365799 0.03478862293 0.01081735922
419 0.019381326 0.2536718 0.03475804116 0.01080716285
420 0.01936367 0.25368337 0.03472730132 0.01079702958
421 0.01934606 0.25369621 0.03469674512 0.01078689173
422 0.019328441 0.25371226 0.03466642775 0.01077666976
423 0.019310963 0.25372817 0.03463634901 0.01076653025
424 0.019293618 0.25374642 0.03460669277 0.01075640785
425 0.019276253 0.25376958 0.03457738985 0.01074615343
426 0.019258847 0.25379194 0.03454794591 0.01073589733
427 0.01924154 0.25381712 0.03451889985 0.01072562756
428 0.019224526 0.25384387 0.03449050196 0.01071548362
429 0.019207145 0.25387457 0.03446175453 0.01070503873
430 0.019190161 0.25390092 0.03443337116 0.01069492427
431 0.019172901 0.25393611 0.03440518819 0.01068443899
432 0.019155761 0.25396982 0.03437709913 0.01067405864
433 0.019138839 0.25400462 0.03434948303 0.01066377464
434 0.019121832 0.254035 0.03432135976 0.01065355357
435 0.019104781 0.25407134 0.0342936261 0.01064316338
436 0.019087979 0.25411223 0.03426669157 0.01063280163
437 0.019070922 0.2541535 0.0342393254 0.01062229115
438 0.019054125 0.25419313 0.0342122893 0.01061196642
439 0.019037318 0.25423407 0.03418533368 0.01060160663
440 0.019020583 0.25427885 0.03415880604 0.01059119553
441 0.019003792 0.2543249 0.03413226921 0.01058072322
442 0.018987044 0.25436751 0.03410553513 0.01057036192
443 0.018970409 0.25441434 0.03407932845 0.01055996185
444 0.018953454 0.25446311 0.03405269355 0.01054933888
445 0.018936929 0.25450976 0.03402665894 0.01053900908
446 0.018920051 0.25456402 0.03400058016 0.01052830098
447 0.018903597 0.25460699 0.03397437198 0.01051810403
448 0.018886908 0.2546651 0.03394891977 0.01050741179
449 0.018870402 0.25471489 0.03392314003 0.01049702592
450 0.01885368 0.25477201 0.0338975367 0.01048634462
451 0.018837195 0.25482089 0.03387171001 0.01047599666
452 0.018820567 0.25487976 0.0338463992 0.0104653305
453 0.018803998 0.2549371 0.03382106741 0.01045473675
454 0.018787508 0.25499074 0.03379558212 0.0104442785
455 0.018771067 0.25504548 0.03377026203 0.01043382313
456 0.018754521 0.25510643 0.0337452319 0.01042316353
457 0.01873796 0.25516624 0.03372007569 0.01041252523
458 0.01872156 0.25522053 0.0336947746 0.01040211144
459 0.018704827 0.25528707 0.03366981799 0.01039122201
460 0.018688595 0.25534114 0.03364478804 0.01038091222
461 0.018672055 0.25540773 0.0336201652 0.01037013442
462 0.018655639 0.25546831 0.03359529429 0.01035957233
463 0.018639271 0.25552575 0.03357025745 0.01034911418
464 0.018622706 0.25559356 0.03354566001 0.01033830196
465 0.018606203 0.25566095 0.03352113447 0.01032753828
466 0.018589875 0.25571939 0.03349622504 0.01031708697
467 0.018573486 0.25578582 0.03347181432 0.01030641466
468 0.018557019 0.25585207 0.03344723999 0.01029570625
469 0.018540544 0.25591816 0.03342263159 0.01028500049
470 0.018524302 0.25598084 0.03339817243 0.01027450764
471 0.018507696 0.25605096 0.03337362068 0.01026364002
472 0.018491448 0.25611489 0.03334923073 0.01025311991
473 0.01847495 0.25618184 0.0333246122 0.0102423928
474 0.018458678 0.25624851 0.03330037411 0.01023180105
475 0.0184422 0.25631838 0.03327599847 0.01022102244
476 0.01842592 0.2563828 0.0332515563 0.01021048493
477 0.018409463 0.25645715 0.03322754569 0.01019961924
478 0.018393069 0.2565254 0.03320317431 0.01018893521
479 0.018376645 0.25659406 0.03317877081 0.01017822788
480 0.018360266 0.2566688 0.0331549041 0.01016740605
481 0.01834397 0.25673792 0.03313074994 0.01015676532
482 0.018327518 0.25680627 0.03310624452 0.01014605895
483 0.018311153 0.25687698 0.03308207035 0.01013534914
484 0.018294771 0.2569516 0.03305815212 0.01012454152
485 0.018278404 0.25702454 0.03303412576 0.01011378555
486 0.018261985 0.25709506 0.03300981209 0.01010305983
487 0.018245656 0.25716833 0.03298586006 0.01009232335
488 0.018229129 0.25724136 0.03296152252 0.01008148596
489 0.018212812 0.25731182 0.03293736283 0.01007082795
490 0.018196337 0.257387 0.03291326587 0.0100599766
491 0.018179986 0.25746415 0.03288953284 0.01004915181
492 0.018163559 0.25753471 0.03286515257 0.01003844013
493 0.018147141 0.25760996 0.03284113612 0.01002762888
494 0.018130916 0.25767972 0.03281704422 0.01001705413
495 0.018114357 0.25775896 0.03279305544 0.01000607996
496 0.018097944 0.25783741 0.03276926104 0.009995207872
497 0.018081522 0.25790784 0.03274483662 0.00998451911
498 0.018065161 0.25798505 0.03272102471 0.009973711342
499 0.018048589 0.25806145 0.03269675843 0.009962808674
500 0.018032352 0.25813497 0.03267287421 0.00995216099


==> figures/exp_a_p6_composed_compiled_interp_band.dat <==
x y
0 1009.388324
1 934.4523548
2 858.5305766
3 782.024532
4 705.4049046
5 629.2255245
6 554.1453091
7 480.9682294
8 410.7359882
9 344.9993207
10 286.9063988
11 248.3550657
12 172.4388558
13 108.4820983
14 61.427185
15 48.98697921
16 45.67946164
17 49.17115347
18 46.21889352
19 49.01042313
20 59.67752952
21 64.61179956
22 61.21538596
23 57.63311334
24 59.55486445
25 63.27791657
26 65.91970589
27 68.42060684
28 55.73745505
29 37.24604672
30 32.1999518
31 19.7373036
32 15.43875657
33 13.73457665
34 12.46326208
35 11.69532078
36 10.55740595
37 9.393256809
38 9.045798167
39 9.569864405
40 10.42780708
41 11.51828436
42 12.73891462
43 13.95374319
44 14.38722772
45 11.89676768
46 9.836369291
47 9.152158397
48 7.33487874
49 5.769883474
50 5.112865027
51 4.735229529
52 4.417714643
53 4.163803449
54 3.974975239
55 3.890602333
56 3.964810923
57 4.175235027
58 4.391587115
59 4.332757724
60 3.981460926
61 3.73571732
62 3.636550165
63 3.352603634
64 2.94797872
65 2.678615725
66 2.525372604
67 2.42725372
68 2.360797891
69 2.325424779
70 2.32225793
71 2.342463195
72 2.357734783
73 2.329467689
74 2.258949411
75 2.190904027
76 2.141971219
77 2.076985466
78 1.970013409
79 1.856328085
80 1.768008562
81 1.708947556
82 1.673056082
83 1.654077326
84 1.645663078
85 1.63952535
86 1.627402189
87 1.606619059
88 1.580895719
89 1.553401076
90 1.521659607
91 1.481440704
92 1.434488059
93 1.388100215
94 1.348452074
95 1.317694784
96 1.29493799
97 1.27767811
98 1.262909841
99 1.248139405
100 1.232045294
101 1.214284907
102 1.194655789
103 1.172751778
104 1.148431919
105 1.122491301
106 1.096514046
107 1.072081588
108 1.050106918
109 1.030660823
110 1.013209046
111 0.9969770138
112 0.9812499903
113 0.9655109234
114 0.9494144554
115 0.9327415104
116 0.9154316836
117 0.897618127
118 0.879633662
119 0.8618885801
120 0.844740181
121 0.8283689654
122 0.8127881798
123 0.7978774582
124 0.7834596882
125 0.769359327
126 0.7554256115
127 0.7415576793
128 0.7276993058
129 0.7138524859
130 0.7000700431
131 0.6864434049
132 0.6730535948
133 0.6599698362
134 0.6472141778
135 0.634784768
136 0.6226586653
137 0.6107986059
138 0.5991638884
139 0.5877223137
140 0.5764449374
141 0.5653265962
142 0.554364059
143 0.543567913
144 0.5329528707
145 0.5225291483
146 0.5123114692
147 0.5023016342
148 0.492499361
149 0.4828979678
150 0.4734908564
151 0.4642689186
152 0.4552213249
153 0.4463382968
154 0.4376163767
155 0.4290508078
156 0.4206436741
157 0.4123942819
158 0.4043043895
159 0.3963781588
160 0.3886110935
161 0.381007684
162 0.3735582795
163 0.3662608583
164 0.3591134478
165 0.3521074306
166 0.3452401868
167 0.3385092253
168 0.3319124973
169 0.3254479781
170 0.3191152742
171 0.3129125928
172 0.3068408319
173 0.3008987094
174 0.2950792621
175 0.2893858096
176 0.2838090794
177 0.2783511612
178 0.2730063128
179 0.26777305
180 0.2626495729
181 0.2576357765
182 0.2527285484
183 0.2479262398
184 0.2432284038
185 0.2386305348
186 0.2341318344
187 0.2297319766
188 0.2254263972
189 0.2212135765
190 0.2170925367
191 0.2130598455
192 0.209115384
193 0.2052569631
194 0.2014814102
195 0.1977903598
196 0.1941805668
197 0.1906479004
198 0.1871947006
199 0.1838168995
200 0.1805117621
201 0.1772810907
202 0.1741191369
203 0.1710282192
204 0.1680058384
205 0.1650499874
206 0.1621587155
207 0.1593310706
208 0.1565669259
209 0.1538628849
210 0.1512184012
211 0.1486320114
212 0.1461029629
213 0.1436303854
214 0.1412104624
215 0.1388449176
216 0.1365311869
217 0.1342677777
218 0.132056053
219 0.1298915945
220 0.1277752056
221 0.1257047939
222 0.1236795336
223 0.1216989908
224 0.1197621371
225 0.1178666806
226 0.1160135538
227 0.114200623
228 0.112426983
229 0.11069225
230 0.1089946604
231 0.1073351229
232 0.105711369
233 0.1041224929
234 0.1025686131
235 0.1010474205
236 0.09955993873
237 0.09810520598
238 0.09668143901
239 0.09528731145
240 0.09392418615
241 0.09259074225
242 0.09128572695
243 0.09000925927
244 0.08876001158
245 0.08753707663
246 0.08634115383
247 0.08517024901
248 0.08402532357
249 0.082904411
250 0.08180770037
251 0.08073420143
252 0.07968459196
253 0.07865663244
254 0.07765129784
255 0.07666746197
256 0.07570513015
257 0.07476265262
258 0.07384079293
259 0.07293904436
260 0.07205593383
261 0.07119241343
262 0.07034730767
263 0.06952119363
264 0.06871176292
265 0.06792006237
266 0.0671455074
267 0.06638829429
268 0.06564599337
269 0.0649220703
270 0.06421189723
271 0.06351833418
272 0.06283934212
273 0.06217481047
274 0.06152553395
275 0.06089032794
276 0.0602689312
277 0.05966137958
278 0.05906601984
279 0.05848555691
280 0.0579172229
281 0.05736148847
282 0.05681756855
283 0.05628629551
284 0.05576672233
285 0.05525943343
286 0.0547626318
287 0.05427721859
288 0.05380284272
289 0.05333951511
290 0.05288622537
291 0.05244279706
292 0.0520101365
293 0.05158720726
294 0.05117380486
295 0.05077024583
296 0.05037567537
297 0.0499904124
298 0.04961329405
299 0.0492462819
300 0.0488866075
301 0.04853625339
302 0.04819328318
303 0.04785865331
304 0.04753241027
305 0.04721283389
306 0.04690156935
307 0.04659691062
308 0.04630021122
309 0.04601057935
310 0.04572726439
311 0.04545155438
312 0.04518180075
313 0.04491833351
314 0.04466159546
315 0.0444107718
316 0.04416620717
317 0.04392737804
318 0.04369467574
319 0.04346707289
320 0.04324494855
321 0.04302899234
322 0.04281741179
323 0.04261167318
324 0.0424102537
325 0.04221457359
326 0.0420231639
327 0.04183619953
328 0.04165429905
329 0.04147659397
330 0.04130328631
331 0.04113414254
332 0.04096905751
333 0.04080816131
334 0.04065109339
335 0.04049787066
336 0.04034821796
337 0.04020250295
338 0.04006031701
339 0.03992157448
340 0.03978628085
341 0.03965394099
342 0.03952503437
343 0.03939946445
344 0.03927690628
345 0.03915685577
346 0.03903979292
347 0.03892555454
348 0.03881438369
349 0.03870561608
350 0.03859970128
351 0.03849594795
352 0.03839480416
353 0.03829608278
354 0.03819951357
355 0.03810496976
356 0.03801296315
357 0.03792326316
358 0.03783515619
359 0.03774962195
360 0.03766572684
361 0.03758344997
362 0.03750363339
363 0.03742527435
364 0.03734833865
365 0.03727385443
366 0.03720025996
367 0.03712873826
368 0.03705854882
369 0.03698938497
370 0.03692297132
371 0.03685696115
372 0.03679294251
373 0.03672985682
374 0.03666765151
375 0.03660729522
376 0.0365481253
377 0.03649024504
378 0.03643321508
379 0.03637748336
380 0.03632293962
381 0.0362691639
382 0.03621644987
383 0.03616485989
384 0.03611424085
385 0.03606465732
386 0.03601552736
387 0.03596736785
388 0.03592013302
389 0.03587379305
390 0.03582855937
391 0.03578352512
392 0.03573953093
393 0.03569623264
394 0.03565346088
395 0.03561173083
396 0.03557021732
397 0.03552946035
398 0.03548957002
399 0.03544998385
400 0.03541099907
401 0.03537247654
402 0.0353343283
403 0.0352973747
404 0.0352605801
405 0.03522450108
406 0.03518862498
407 0.03515304667
408 0.03511833636
409 0.03508324481
410 0.03504945443
411 0.03501545908
412 0.03498230166
413 0.03494931232
414 0.03491663624
415 0.03488419888
416 0.03485204664
417 0.03482031548
418 0.03478862293
419 0.03475804116
420 0.03472730132
421 0.03469674512
422 0.03466642775
423 0.03463634901
424 0.03460669277
425 0.03457738985
426 0.03454794591
427 0.03451889985
428 0.03449050196
429 0.03446175453
430 0.03443337116
431 0.03440518819
432 0.03437709913
433 0.03434948303
434 0.03432135976
435 0.0342936261
436 0.03426669157
437 0.0342393254
438 0.0342122893
439 0.03418533368
440 0.03415880604
441 0.03413226921
442 0.03410553513
443 0.03407932845
444 0.03405269355
445 0.03402665894
446 0.03400058016
447 0.03397437198
448 0.03394891977
449 0.03392314003
450 0.0338975367
451 0.03387171001
452 0.0338463992
453 0.03382106741
454 0.03379558212
455 0.03377026203
456 0.0337452319
457 0.03372007569
458 0.0336947746
459 0.03366981799
460 0.03364478804
461 0.0336201652
462 0.03359529429
463 0.03357025745
464 0.03354566001
465 0.03352113447
466 0.03349622504
467 0.03347181432
468 0.03344723999
469 0.03342263159
470 0.03339817243
471 0.03337362068
472 0.03334923073
473 0.0333246122
474 0.03330037411
475 0.03327599847
476 0.0332515563
477 0.03322754569
478 0.03320317431
479 0.03317877081
480 0.0331549041
481 0.03313074994
482 0.03310624452
483 0.03308207035
484 0.03305815212
485 0.03303412576
486 0.03300981209
487 0.03298586006
488 0.03296152252
489 0.03293736283
490 0.03291326587
491 0.03288953284
492 0.03286515257
493 0.03284113612
494 0.03281704422
495 0.03279305544
496 0.03276926104
497 0.03274483662
498 0.03272102471
499 0.03269675843
500 0.03267287421
500 0.00995216099
499 0.009962808674
498 0.009973711342
497 0.00998451911
496 0.009995207872
495 0.01000607996
494 0.01001705413
493 0.01002762888
492 0.01003844013
491 0.01004915181
490 0.0100599766
489 0.01007082795
488 0.01008148596
487 0.01009232335
486 0.01010305983
485 0.01011378555
484 0.01012454152
483 0.01013534914
482 0.01014605895
481 0.01015676532
480 0.01016740605
479 0.01017822788
478 0.01018893521
477 0.01019961924
476 0.01021048493
475 0.01022102244
474 0.01023180105
473 0.0102423928
472 0.01025311991
471 0.01026364002
470 0.01027450764
469 0.01028500049
468 0.01029570625
467 0.01030641466
466 0.01031708697
465 0.01032753828
464 0.01033830196
463 0.01034911418
462 0.01035957233
461 0.01037013442
460 0.01038091222
459 0.01039122201
458 0.01040211144
457 0.01041252523
456 0.01042316353
455 0.01043382313
454 0.0104442785
453 0.01045473675
452 0.0104653305
451 0.01047599666
450 0.01048634462
449 0.01049702592
448 0.01050741179
447 0.01051810403
446 0.01052830098
445 0.01053900908
444 0.01054933888
443 0.01055996185
442 0.01057036192
441 0.01058072322
440 0.01059119553
439 0.01060160663
438 0.01061196642
437 0.01062229115
436 0.01063280163
435 0.01064316338
434 0.01065355357
433 0.01066377464
432 0.01067405864
431 0.01068443899
430 0.01069492427
429 0.01070503873
428 0.01071548362
427 0.01072562756
426 0.01073589733
425 0.01074615343
424 0.01075640785
423 0.01076653025
422 0.01077666976
421 0.01078689173
420 0.01079702958
419 0.01080716285
418 0.01081735922
417 0.01082740781
416 0.01083754714
415 0.01084762274
414 0.01085743895
413 0.01086755315
412 0.0108776062
411 0.01088758207
410 0.01089744387
409 0.01090722432
408 0.01091723273
407 0.01092710864
406 0.01093699278
405 0.01094662356
404 0.01095653454
403 0.01096640895
402 0.01097618891
401 0.01098593485
400 0.01099557548
399 0.01100518012
398 0.01101485391
397 0.01102444801
396 0.01103395815
395 0.01104339265
394 0.01105307017
393 0.01106241273
392 0.01107170278
391 0.01108123025
390 0.01109039089
389 0.01109993703
388 0.01110903394
387 0.01111830228
386 0.01112746468
385 0.01113650147
384 0.01114574529
383 0.0111548295
382 0.01116358906
381 0.0111726723
380 0.01118137579
379 0.01119039554
378 0.01119912699
377 0.01120792581
376 0.01121653376
375 0.0112250766
374 0.01123373555
373 0.01124213563
372 0.01125035283
371 0.01125882609
370 0.01126712539
369 0.01127540659
368 0.01128342793
367 0.0112915512
366 0.01129942176
365 0.01130718274
364 0.0113151022
363 0.01132293797
362 0.01133045072
361 0.01133801258
360 0.01134546175
359 0.01135301578
358 0.01136012649
357 0.01136721387
356 0.01137425244
355 0.01138134673
354 0.01138832887
353 0.01139493013
352 0.01140165669
351 0.01140817506
350 0.01141463792
349 0.0114210289
348 0.01142722794
347 0.01143301456
346 0.0114389374
345 0.01144473421
344 0.01145043355
343 0.01145586078
342 0.01146131923
341 0.0114665386
340 0.01147147405
339 0.01147634265
338 0.01148111067
337 0.01148571582
336 0.01149013312
335 0.01149459511
334 0.01149848034
333 0.01150238985
332 0.01150604258
331 0.01150953014
330 0.01151318743
329 0.01151629967
328 0.01151927391
327 0.01152223453
326 0.01152488972
325 0.0115273255
324 0.01152947773
323 0.01153144527
322 0.01153343811
321 0.01153488816
320 0.01153660239
319 0.01153761296
318 0.01153857968
317 0.01153949992
316 0.01154012122
315 0.01154041625
314 0.01154061483
313 0.01154049446
312 0.01154023825
311 0.0115398026
310 0.01153924238
309 0.01153835442
308 0.01153722117
307 0.01153588942
306 0.01153430536
305 0.01153262493
304 0.0115308197
303 0.0115287439
302 0.0115263943
301 0.01152407288
300 0.01152124505
299 0.0115184782
298 0.0115153659
297 0.01151224425
296 0.01150891754
295 0.01150546617
294 0.01150165799
293 0.01149803946
292 0.0114939327
291 0.01148981331
290 0.01148576312
289 0.01148134667
288 0.01147698883
287 0.01147243362
286 0.01146786473
285 0.01146332958
284 0.01145852754
283 0.01145391123
282 0.01144918941
281 0.0114443504
280 0.01143952304
279 0.01143473635
278 0.01142986117
277 0.01142529667
276 0.01142072683
275 0.01141603238
274 0.01141153941
273 0.01140720298
272 0.01140291975
271 0.01139870123
270 0.01139461333
269 0.01139101046
268 0.01138731808
267 0.01138405129
266 0.01138094693
265 0.01137784871
264 0.01137529954
263 0.01137307111
262 0.01137105793
261 0.01136955102
260 0.01136811663
259 0.01136708507
258 0.01136691394
257 0.0113666924
256 0.01136728201
255 0.01136804309
254 0.01136944078
253 0.01137137772
252 0.01137383049
251 0.0113768543
250 0.01138064438
249 0.01138493789
248 0.01138987816
247 0.01139571848
246 0.01140200767
245 0.01140913455
244 0.01141707763
243 0.01142591759
242 0.01143555378
241 0.01144580966
240 0.01145721907
239 0.01146932361
238 0.01148268944
237 0.01149672012
236 0.01151204467
235 0.01152810629
234 0.01154561538
233 0.0115640535
232 0.01158365165
231 0.0116044944
230 0.01162643941
229 0.0116497431
228 0.01167419615
227 0.011700322
226 0.01172761683
225 0.01175615038
224 0.01178632291
223 0.01181785029
222 0.0118511236
221 0.01188571387
220 0.01192214083
219 0.01196009577
218 0.01199968569
217 0.01204106037
216 0.01208446965
215 0.01212940715
214 0.01217631557
213 0.01222520588
212 0.01227597032
211 0.01232882946
210 0.01238377666
209 0.01244075902
208 0.01250018943
207 0.01256179441
206 0.01262566624
205 0.0126916693
204 0.01276034619
203 0.01283148123
202 0.01290508187
201 0.01298132133
200 0.01306037916
199 0.01314206319
198 0.01322665824
197 0.01331420383
196 0.01340478945
195 0.01349830447
194 0.01359484316
193 0.01369472373
192 0.01379760097
191 0.01390394721
190 0.01401399194
189 0.01412732551
188 0.01424460283
187 0.0143655967
186 0.01449060949
185 0.01461950853
184 0.01475260537
183 0.01488920531
182 0.01503013194
181 0.01517526588
180 0.01532469415
179 0.01547897483
178 0.01563847238
177 0.0158026285
176 0.01597196225
175 0.01614701613
174 0.01632670098
173 0.01651163413
172 0.01670151265
171 0.01689662008
170 0.01709708194
169 0.01730320602
168 0.01751595625
167 0.01773565781
166 0.01796255334
165 0.01819656522
164 0.01843818929
163 0.01868596019
162 0.01894001258
161 0.01920023559
160 0.01946613906
159 0.01973858604
158 0.02001823257
157 0.02030655713
156 0.02060471997
155 0.02091374003
154 0.02123375381
153 0.0215643725
152 0.02190452894
151 0.02225226122
150 0.0226067008
149 0.0229665687
148 0.02333270683
147 0.02370602957
146 0.02408979913
145 0.02448656945
144 0.02489979604
143 0.02533060062
142 0.02577953154
141 0.0262454389
140 0.02672504726
139 0.02721412905
138 0.02770830925
137 0.02820569402
136 0.02870574979
135 0.02921170394
134 0.02972901793
133 0.03026464925
132 0.03082568039
131 0.03141758989
130 0.03204517112
129 0.03270859966
128 0.03340322533
127 0.03411861798
126 0.03484250386
125 0.03556243575
124 0.03627065967
123 0.03696762038
122 0.03765919512
121 0.038358094
120 0.03907897408
119 0.03984502219
118 0.04068482659
117 0.04162752213
116 0.04268896763
115 0.04385893262
114 0.04509483528
113 0.04633697452
112 0.04753299306
111 0.0486508814
110 0.04967740787
109 0.05060766904
108 0.05144901975
107 0.05224387723
106 0.05309925913
105 0.05419472871
104 0.05573192773
103 0.05782959419
102 0.06042650487
101 0.06328449455
100 0.06612311171
99 0.06875026689
98 0.07106307933
97 0.07295305576
96 0.07426532833
95 0.07489216932
94 0.07491523
93 0.07473043756
92 0.07513416719
91 0.07727526477
90 0.08211298502
89 0.08952174897
88 0.09817104852
87 0.1066851596
86 0.1146104822
85 0.1219177719
84 0.1278456774
83 0.1309885524
82 0.1305318146
81 0.1268968542
80 0.121319909
79 0.1154671236
78 0.1124612723
77 0.1183515496
76 0.138107698
75 0.166943326
74 0.1956662722
73 0.2231304618
72 0.2554022992
71 0.2907655367
70 0.3167293479
69 0.3222754469
68 0.3058141995
67 0.2751598311
66 0.2422759102
65 0.2147147891
64 0.1918559553
63 0.1809427754
62 0.2216161143
61 0.3238929487
60 0.4216763873
59 0.5010427898
58 0.6463032777
57 0.8710690686
56 1.083538441
55 1.184400686
54 1.131008408
53 0.9647101119
52 0.7510292973
51 0.5512617135
50 0.4247443144
49 0.3666399054
48 0.3105234842
47 0.3806226555
46 0.7397015408
45 0.9948539553
44 1.224260807
43 2.061859777
42 3.279927515
41 4.543976458
40 5.584904138
39 6.222550646
38 6.365606887
37 5.611280658
36 4.186860704
35 2.847911683
34 1.844775249
33 1.034470814
32 0.6915579121
31 0.6593558051
30 0.5936913769
29 1.852525591
28 2.477574167
27 4.346139207
26 9.692228124
25 16.58808485
24 23.56535097
23 27.0831869
22 23.75207297
21 18.47669883
20 16.70220986
19 17.73323684
18 13.90559711
17 7.162856492
16 3.77175341
15 1.384702016
14 1.504528997
13 2.237690953
12 5.503968865
11 12.96301213
10 34.76021653
9 64.55451663
8 101.9661116
7 146.3687008
6 196.9778821
5 252.9458964
4 313.4203642
3 377.5799892
2 444.6546381
1 513.9357844
0 584.7806089


==> figures/exp_a_p6_composed_direct.dat <==
epoch mean std upper lower
0 768.29078 0.11853266 1009.388324 584.7806089
1 692.99964 0.12982415 934.4523548 513.9357844
2 617.85889 0.14286647 858.5305766 444.6546381
3 543.39379 0.1581057 782.024532 377.5799892
4 470.20024 0.17615563 705.4049046 313.4203642
5 398.94864 0.19788935 629.2255376 252.9459009
6 330.38519 0.2246031 554.1453271 196.9778878
7 265.32753 0.25833408 480.9682425 146.3687059
8 204.64886 0.30255346 410.7360077 101.9661128
9 149.23563 0.36394565 344.9992748 64.55455294
10 99.864558 0.45832887 286.90641 34.76022009
11 56.740038 0.64118329 248.3550044 12.96302402
12 30.807439 0.7479798 172.4389604 5.503966625
13 15.580451 0.8427774 108.4819367 2.237703962
14 9.6134885 0.80547992 61.42723002 1.504530823
15 8.2360419 0.77436224 48.98699378 1.38470197
16 13.125984 0.54158927 45.67947818 3.771747421
17 18.767132 0.41831258 49.17116353 7.162841118
18 25.351545 0.26081529 46.21891194 13.90558092
19 29.480727 0.22074994 49.01038705 17.73324687
20 31.571286 0.27651817 59.67747526 16.70221597
21 34.551569 0.27184391 64.6117757 18.47667679
22 38.13121 0.2055799 61.21537168 23.75202727
23 39.508052 0.16398639 57.63310318 27.08315325
24 37.462373 0.20132167 59.55482447 23.56533483
25 32.398433 0.29072792 63.27788086 16.58807867
26 25.276632 0.41629582 65.91967049 9.692222938
27 17.244285 0.59854161 68.42058861 4.346138652
28 11.751322 0.67606042 55.73745386 2.477572041
29 8.3065761 0.65165819 37.24605141 1.852524044
30 4.3722867 0.86714591 32.19990179 0.5936940801
31 3.6074791 0.73808406 19.7373064 0.6593556979
32 3.2675419 0.67439143 15.43876603 0.6915597876
33 3.769357 0.56154801 13.73457698 1.034473243
34 4.7949855 0.41484471 12.46327002 1.844771555
35 5.7712419 0.30674308 11.69532678 2.847909605
36 6.6484887 0.20083441 10.55740884 4.186860877
37 7.2600378 0.11187699 9.39324973 5.611279444
38 7.5882808 0.076303362 9.045795311 6.365610076
39 7.7167955 0.093468713 9.569862597 6.222548293
40 7.6313968 0.13558869 10.42780078 5.584899315
41 7.23455 0.20197621 11.51828273 4.543968466
42 6.4639484 0.29463496 12.73892668 3.279917491
43 5.3638255 0.41521648 13.95375576 2.06185522
44 4.1968667 0.53505207 14.38723194 1.22425842
45 3.4402813 0.53883488 11.89676385 0.9948533694
46 2.6974018 0.56188916 9.836368588 0.7397014638
47 1.8664196 0.69051354 9.152143586 0.380623622
48 1.5091892 0.68664845 7.334865116 0.310524043
49 1.4544669 0.59846328 5.769884631 0.3666406111
50 1.4736554 0.54026775 5.112857343 0.4247449033
51 1.6156597 0.46699078 4.735225527 0.5512633242
52 1.8214922 0.38476953 4.417706308 0.7510308521
53 2.0042117 0.31754618 4.163799259 0.9647114214
54 2.1203141 0.27293419 3.974974928 1.131008886
55 2.146634 0.25825953 3.890608565 1.184400221
56 2.0726861 0.28168947 3.964815722 1.083537811
57 1.9070703 0.34031467 4.175239188 0.8710679318
58 1.6847242 0.41609271 4.391587357 0.6463028909
59 1.4733944 0.46844517 4.332755484 0.5010416589
60 1.2957198 0.48753127 3.981460188 0.4216769282
61 1.0999854 0.53098694 3.735716155 0.3238918246
62 0.8977285 0.60754392 3.636544703 0.2216159891
63 0.77886566 0.63391814 3.352591982 0.1809440941
64 0.75205508 0.59327447 2.947977167 0.1918559115
65 0.75837914 0.54802357 2.678612832 0.214715211
66 0.78219944 0.50900795 2.525372505 0.2422755303
67 0.81724023 0.47276541 2.427253558 0.2751593824
68 0.84968546 0.44380072 2.360798428 0.305814069
69 0.86569488 0.42913757 2.325425459 0.3222754901
70 0.85762765 0.43261165 2.322257762 0.3167284841
71 0.825293 0.45306456 2.342462885 0.2907659851
72 0.77599552 0.48263604 2.357736398 0.2554013425
73 0.72095262 0.50934928 2.329464021 0.2231297287
74 0.66483123 0.53119639 2.258956175 0.1956658434
75 0.60477904 0.55902632 2.190902499 0.166943845
76 0.54389779 0.59529574 2.141968235 0.1381088647
77 0.49579818 0.62212748 2.076980453 0.118352504
78 0.4706909 0.62173363 1.970014571 0.1124610594
79 0.46297426 0.60309899 1.856332757 0.115466993
80 0.4631358 0.58177705 1.76801279 0.1213196922
81 0.46568229 0.56463937 1.70894896 0.1268967093
82 0.46731861 0.55389801 1.673058357 0.1305314219
83 0.46547294 0.5506621 1.654080099 0.130988249
84 0.45868392 0.55482762 1.645663871 0.1278456318
85 0.4470879 0.56432618 1.639528987 0.121917692
86 0.43187778 0.57613521 1.627406592 0.1146108294
87 0.41400793 0.58890422 1.606618935 0.1066852658
88 0.39395178 0.60346025 1.580896047 0.09817090916
89 0.37291244 0.61967737 1.553403352 0.08952194364
90 0.35348094 0.63395326 1.52166576 0.08211315525
91 0.33834742 0.64132164 1.481441497 0.07727539338
92 0.32829788 0.64042936 1.434489701 0.0751343817
93 0.32207683 0.63446115 1.388099618 0.07473057555
94 0.31783688 0.62763221 1.348455097 0.07491556789
95 0.31414135 0.62269001 1.317695674 0.07489194274
96 0.31011137 0.62073163 1.294939032 0.07426532249
97 0.30530435 0.62168877 1.277679021 0.072953178
98 0.29957793 0.62486367 1.262913138 0.07106342735
99 0.292932 0.62949587 1.248138249 0.06874972144
100 0.28542217 0.63513988 1.232047871 0.06612227979
101 0.27721001 0.6415122 1.214286311 0.0632844053
102 0.26868083 0.64800738 1.19465926 0.06042675849
103 0.26042276 0.65352699 1.172751319 0.05782983545
104 0.25299113 0.65700008 1.148432224 0.055732075
105 0.24664463 0.6581118 1.122492538 0.05419507954
106 0.2412973 0.65746219 1.096515176 0.05309948031
107 0.23666276 0.65609789 1.072081534 0.05224347212
108 0.23243653 0.6549294 1.05010756 0.05144876913
109 0.22838486 0.65444929 1.030662799 0.05060786526
110 0.22435211 0.65476976 1.01321105 0.04967757668
111 0.22023637 0.65579646 0.9969778314 0.04865109166
112 0.21596715 0.65739252 0.981251223 0.04753299461
113 0.21151545 0.65941449 0.9655095778 0.04633696681
114 0.20691451 0.66166491 0.9494144827 0.04509475522
115 0.20225986 0.66385158 0.9327414711 0.04385894006
116 0.19768409 0.66565452 0.9154323084 0.04268911957
117 0.1933014 0.66685662 0.8976181368 0.0416273139
118 0.1891767 0.66743441 0.8796340832 0.04068489709
119 0.1853161 0.66753858 0.8618897896 0.03984506756
120 0.18169073 0.66739097 0.844741304 0.0390788522
121 0.17825517 0.66718177 0.8283691203 0.03835838967
122 0.17495476 0.66705267 0.8127901253 0.03765937299
123 0.17174341 0.66705683 0.7978787965 0.03696777087
124 0.16857195 0.66723057 0.783458303 0.03627060068
125 0.16540925 0.66756893 0.769358438 0.03556238358
126 0.16223835 0.66803844 0.7554260649 0.03484296396
127 0.15906319 0.66857503 0.7415572924 0.03411887135
128 0.15590832 0.66908283 0.7276995606 0.03340307506
129 0.1528042 0.66947173 0.7138500854 0.03270871989
130 0.14977982 0.66968718 0.7000684003 0.03204543086
131 0.1468558 0.66971432 0.6864444694 0.03141787239
132 0.14403941 0.66956885 0.6730544219 0.0308256668
133 0.14132861 0.66929372 0.6599694309 0.03026470076
134 0.13871227 0.66893277 0.6472136397 0.02972912459
135 0.13617396 0.6685331 0.6347857432 0.02921197759
136 0.1336934 0.66814035 0.6226590699 0.02870579752
137 0.13125583 0.66777965 0.6107989153 0.02820583445
138 0.12884894 0.66746609 0.5991656744 0.02770861024
139 0.12646856 0.66718933 0.5877219369 0.0272140542
140 0.12411877 0.66692006 0.5764445129 0.02672498048
141 0.12180881 0.66662106 0.5653270244 0.02624566806
142 0.11954644 0.6662582 0.5543638075 0.02577973561
143 0.11734158 0.6658016 0.543567551 0.02533088307
144 0.11519733 0.66524559 0.5329518833 0.0248998556
145 0.11311491 0.66458919 0.5225273739 0.02448672248
146 0.11109235 0.66384898 0.5123103664 0.02408991003
147 0.10912253 0.66305013 0.5023015814 0.02370632767
148 0.10719801 0.66221838 0.4924987159 0.0233328798
149 0.10531122 0.66137925 0.4828963056 0.02296652984
150 0.10346086 0.66053621 0.4734915983 0.02260684034
151 0.10164208 0.65969603 0.4642688885 0.02225243368
152 0.099857289 0.65884063 0.4552190204 0.02190479252
153 0.098108043 0.65796031 0.4463390938 0.02156474354
154 0.096396099 0.65703286 0.4376151163 0.0212337451
155 0.09472711 0.65603473 0.4290510961 0.02091411809
156 0.093099188 0.6549685 0.4206437092 0.02060522644
157 0.091511706 0.65383671 0.4123949741 0.02030672761
158 0.089963677 0.65264183 0.4043049214 0.02001821582
159 0.088453485 0.65139577 0.3963790774 0.01973872869
160 0.086975922 0.65011588 0.3886108488 0.01946628886
161 0.085530655 0.64881078 0.3810066671 0.019200433
162 0.084114617 0.64748608 0.3735575831 0.01894023618
163 0.08272828 0.64613592 0.3662603566 0.01868607448
164 0.081371882 0.64475811 0.3591141116 0.01843810366
165 0.080044747 0.6433414 0.3521066574 0.0181966499
166 0.078748611 0.64187851 0.3452402402 0.01796240145
167 0.077483289 0.64036327 0.3385098541 0.01773555495
168 0.07624838 0.63879261 0.3319122136 0.01751612384
169 0.075041961 0.63717707 0.325447729 0.01730322675
170 0.073864244 0.63551129 0.3191137689 0.01709712034
171 0.072713345 0.63381223 0.3129149807 0.01689669988
172 0.07158767 0.63207772 0.3068428097 0.01670169317
173 0.070486746 0.63031324 0.3008989693 0.01651179273
174 0.069409565 0.62852071 0.295080175 0.01632670749
175 0.068357272 0.62669203 0.2893854908 0.01614703167
176 0.067327961 0.62483027 0.2838087192 0.01597221669
177 0.066322836 0.6229304 0.2783514506 0.01580275067
178 0.065340124 0.62099229 0.2730060312 0.01563823254
179 0.064380973 0.61901066 0.2677738708 0.01547914162
180 0.063443131 0.6169929 0.2626500598 0.01532469051
181 0.062527308 0.6149359 0.2576354583 0.0151751793
182 0.061632079 0.61284654 0.2527279981 0.01503004508
183 0.060757317 0.61072536 0.247927068 0.01488926381
184 0.059901937 0.60857417 0.243228824 0.01475253653
185 0.059065043 0.60639669 0.2386311944 0.01461954431
186 0.058247336 0.60418735 0.2341334234 0.01449067844
187 0.057447769 0.60194884 0.2297322695 0.01436561844
188 0.056666461 0.59967868 0.225426397 0.01424450674
189 0.055903423 0.59737435 0.221214073 0.01412745902
190 0.055157202 0.59504261 0.2170925076 0.01401391951
191 0.054427767 0.59268158 0.2130600879 0.01390397352
192 0.053715437 0.59028881 0.2091163164 0.01379781459
193 0.053018329 0.58787263 0.2052573242 0.01369472786
194 0.052336581 0.58543024 0.2014816888 0.01359487145
195 0.051670578 0.58296283 0.1977908287 0.01349834368
196 0.051018697 0.58047445 0.1941796936 0.01340463256
197 0.050381705 0.57795929 0.1906479563 0.01331415368
198 0.049759202 0.5754207 0.1871949375 0.01322673663
199 0.049150265 0.57285837 0.1838163926 0.01314218254
200 0.048554491 0.57027734 0.1805122779 0.01306026748
201 0.047972357 0.56766968 0.177280409 0.01298139533
202 0.047402839 0.56504267 0.1741193445 0.01290510907
203 0.04684595 0.56239588 0.171028282 0.01283146296
204 0.046301568 0.55973033 0.1680064801 0.01276043166
205 0.045768741 0.55704533 0.1650495317 0.01269181228
206 0.04524727 0.55434743 0.1621585351 0.0126253944
207 0.044738204 0.5516251 0.1593322317 0.01256184543
208 0.044238945 0.54889248 0.1565659233 0.01250006515
209 0.043751388 0.54614457 0.1538637838 0.01244077014
210 0.043273947 0.5433764 0.1512177971 0.01238369106
211 0.042807258 0.54059554 0.1486322151 0.01232882992
212 0.042350472 0.5378019 0.1461033433 0.0122759849
213 0.041903312 0.534997 0.143630063 0.01222506988
214 0.041465863 0.53217576 0.1412103308 0.01217628891
215 0.041037701 0.52934523 0.1388443621 0.01212935743
216 0.040618819 0.52650455 0.136531177 0.01208433464
217 0.040208929 0.52365185 0.1342685672 0.0120412243
218 0.039807749 0.52079037 0.1320559565 0.01199988963
219 0.039414886 0.51792355 0.1298924276 0.01196015271
220 0.039030054 0.51504607 0.1277748038 0.01192210871
221 0.038653536 0.51216302 0.1257049145 0.01188573952
222 0.038284827 0.50926962 0.1236790986 0.01185105632
223 0.037923952 0.50637259 0.1216987673 0.01181791876
224 0.03757065 0.50346985 0.1197618661 0.01178633727
225 0.037224623 0.50056172 0.117866946 0.01175624375
226 0.03688583 0.49764956 0.1160136571 0.01172762312
227 0.036553614 0.494737 0.1142003191 0.01170020089
228 0.036228634 0.49182023 0.1124274047 0.01167432361
229 0.035910181 0.48889845 0.1106919493 0.01164981809
230 0.035598277 0.48598029 0.1089956765 0.01162649169
231 0.035292359 0.48305972 0.1073347663 0.01160435397
232 0.034993057 0.48013797 0.1057109186 0.01158360961
233 0.034700112 0.47721589 0.1041230219 0.0115641838
234 0.034412488 0.47429827 0.1025685803 0.01154563457
235 0.034130862 0.47137813 0.1010474564 0.01152840258
236 0.033854816 0.46846711 0.09956061418 0.01151206821
237 0.033583941 0.46555719 0.09810448042 0.01149673349
238 0.033319056 0.46264818 0.09668094279 0.01148271293
239 0.033058701 0.45974924 0.0952873027 0.01146929037
240 0.032804138 0.45684905 0.09392423819 0.01145722871
241 0.032554338 0.45396025 0.09259107437 0.01144586508
242 0.032309053 0.45107636 0.09128524589 0.01143530809
243 0.03206917 0.44819762 0.09000887723 0.01142589157
244 0.031833435 0.44533057 0.0887593408 0.01141702454
245 0.031602552 0.44246828 0.08753675265 0.01140916552
246 0.031376112 0.43961737 0.08634088469 0.01140201878
247 0.031153868 0.43677392 0.08516985369 0.01139562248
248 0.030936025 0.43394616 0.08402541504 0.01138985908
249 0.030722289 0.43112425 0.08290444378 0.01138490253
250 0.030512415 0.42831323 0.08180687635 0.01138055257
251 0.03030672 0.4255172 0.08073393674 0.01137684215
252 0.030105277 0.42273174 0.07968459539 0.01137393878
253 0.029907254 0.41996053 0.07865694311 0.01137145432
254 0.029712706 0.41720516 0.07765105476 0.01136938676
255 0.029522326 0.41446197 0.07666771969 0.01136811886
256 0.029335173 0.41173664 0.07570512735 0.01136716119
257 0.029151456 0.40902458 0.07476267372 0.01136673332
258 0.028971356 0.40632872 0.07384099519 0.01136684937
259 0.028794265 0.40365233 0.07293875173 0.01136720436
260 0.028620803 0.40098798 0.07205594087 0.01136825554
261 0.028450502 0.39834534 0.07119266886 0.01136958463
262 0.028283044 0.39572152 0.07034733934 0.01137115641
263 0.028118829 0.39311922 0.06952107007 0.0113730778
264 0.027957339 0.39053236 0.06871130445 0.01137531629
265 0.027799195 0.38796544 0.06791999657 0.01137802201
266 0.027643638 0.38541918 0.06714510771 0.01138088423
267 0.027491177 0.38289551 0.06638788728 0.01138407692
268 0.027341322 0.38039164 0.06564643603 0.0113874863
269 0.027194192 0.37791655 0.0649221227 0.01139094117
270 0.027049494 0.37545569 0.06421179824 0.01139471476
271 0.026907679 0.37302239 0.06351826557 0.01139866136
272 0.0267684 0.37060754 0.06283909856 0.01140288836
273 0.026631458 0.3682191 0.06217474931 0.01140711544
274 0.026497088 0.36585794 0.06152563139 0.01141143354
275 0.02636532 0.3635176 0.06089065535 0.01141603893
276 0.026235681 0.36119996 0.0602687651 0.01142069082
277 0.026108193 0.3589129 0.0596608895 0.01142520283
278 0.025983193 0.35665061 0.0590667586 0.01142988632
279 0.025860543 0.35440961 0.05848536975 0.01143478559
280 0.025739909 0.3521957 0.05791655335 0.01143961252
281 0.02562148 0.35001442 0.05736125339 0.01144431449
282 0.025505257 0.3478551 0.0568178523 0.01144918582
283 0.025390768 0.34572906 0.05628658448 0.01145372563
284 0.025278674 0.34362272 0.05576696391 0.01145860022
285 0.025168512 0.34154707 0.05525920161 0.01146332134
286 0.025060418 0.33949866 0.05476296707 0.0114680518
287 0.024953742 0.3374812 0.05427713051 0.01147240517
288 0.024849401 0.3354908 0.05380303014 0.01147691397
289 0.024746954 0.33352546 0.05333928744 0.01148143799
290 0.02464603 0.33159296 0.05288590485 0.01148560875
291 0.024547185 0.3296873 0.05244317785 0.01148985114
292 0.024449974 0.32781151 0.05201036561 0.01149388617
293 0.024354757 0.32596174 0.05158762683 0.01149799363
294 0.024260853 0.32414425 0.05117411225 0.0115016943
295 0.024168834 0.32235717 0.05077066827 0.01150531556
296 0.024078348 0.32059273 0.05037550619 0.01150890367
297 0.023989676 0.31886182 0.04999035304 0.01151231227
298 0.023902194 0.31716194 0.04961348043 0.01151531502
299 0.023816757 0.3154898 0.04924616543 0.01151841744
300 0.02373269 0.31384982 0.04888738332 0.01152118509
301 0.023650198 0.31223154 0.04853626041 0.01152399962
302 0.023568966 0.31064706 0.04819340199 0.01152639419
303 0.023489516 0.30908771 0.04785879754 0.01152885981
304 0.023411151 0.30756551 0.04753223904 0.01153074193
305 0.02333445 0.30606693 0.04721331596 0.01153269075
306 0.023259146 0.30459944 0.0469021998 0.01153438213
307 0.023185089 0.30315265 0.04659737093 0.0115360228
308 0.023112314 0.30174249 0.04630052616 0.01153721384
309 0.023041065 0.30035786 0.04601086618 0.01153837593
310 0.022970952 0.29899932 0.0457275892 0.0115393055
311 0.022901967 0.29767457 0.04545140979 0.01153979835
312 0.022834373 0.29637465 0.04518182268 0.01154022932
313 0.022768037 0.29509849 0.04491837981 0.01154056558
314 0.022702885 0.29385255 0.04466153103 0.01154060291
315 0.022638966 0.29263658 0.04441126701 0.01154037727
316 0.022576101 0.29144054 0.0441661445 0.01154006899
317 0.022514345 0.29027538 0.04392731908 0.01153941892
318 0.022453672 0.28913893 0.04369445193 0.01153847586
319 0.022394337 0.28802275 0.0434671287 0.01153759922
320 0.022336044 0.28693176 0.04324520955 0.01153651128
321 0.022278491 0.28587255 0.04302870963 0.01153488357
322 0.022222177 0.28483231 0.04281726425 0.0115333185
323 0.022167091 0.28381854 0.04261154139 0.01153161564
324 0.022112714 0.28283279 0.04241064258 0.01152946789
325 0.022059409 0.28187009 0.04221472457 0.01152719855
326 0.022007021 0.28092523 0.04202294507 0.01152486961
327 0.021955542 0.28000796 0.0418361884 0.01152222088
328 0.021904889 0.27912022 0.04165443725 0.01151916039
329 0.021855408 0.2782454 0.04147671169 0.01151631469
330 0.021806739 0.27739396 0.04130329304 0.01151321869
331 0.021758801 0.27656849 0.04113423751 0.01150976526
332 0.021711644 0.27576548 0.04096926683 0.01150607578
333 0.021665496 0.27497863 0.04080818375 0.01150244082
334 0.02162002 0.27421597 0.04065107627 0.0114984716
335 0.021575546 0.27347032 0.04049786367 0.01149453656
336 0.021531625 0.27274699 0.04034816566 0.01149025913
337 0.021488575 0.27204892 0.04020282184 0.01148573228
338 0.021446162 0.27136861 0.04006066801 0.01148103319
339 0.021404595 0.27070298 0.03992178847 0.01147635625
340 0.021363764 0.27005714 0.03978642473 0.01147151144
341 0.021323607 0.26942706 0.03965406628 0.01146657196
342 0.021284112 0.2688172 0.03952507902 0.01146141777
343 0.021245129 0.2682268 0.03939908846 0.01145598879
344 0.021206956 0.26765663 0.03927669746 0.01145042745
345 0.021169311 0.26710389 0.03915710829 0.01144465859
346 0.021132451 0.26655886 0.03903990324 0.01143907762
347 0.021096235 0.26603526 0.03892603878 0.01143324994
348 0.021060116 0.26553432 0.03881459705 0.01142684752
349 0.021025084 0.26503726 0.03870570769 0.01142090406
350 0.020990478 0.26456072 0.0385996215 0.01141462388
351 0.020956406 0.26409491 0.03849565437 0.01140832496
352 0.020922833 0.26365741 0.03839528419 0.01140152841
353 0.020889819 0.26321916 0.03829603771 0.01139503141
354 0.020857069 0.26280289 0.03819936634 0.01138807671
355 0.020825272 0.26239344 0.03810518983 0.01138144098
356 0.020793789 0.26200044 0.0380131691 0.01137452337
357 0.020762639 0.26162172 0.03792313837 0.01136739198
358 0.020731978 0.26125651 0.03783530588 0.0113601545
359 0.020701888 0.26089792 0.03774921153 0.01135303677
360 0.020672093 0.26056081 0.03766563188 0.01134549979
361 0.020642744 0.26023189 0.03758368122 0.01133797625
362 0.020613949 0.25991246 0.03750365977 0.01133049086
363 0.020585587 0.25959966 0.03742509582 0.01132305479
364 0.020557359 0.25930839 0.03734871997 0.0113151141
365 0.020529525 0.25901939 0.03727333882 0.01130731589
366 0.02050239 0.25874517 0.03720057482 0.01129950238
367 0.020475337 0.25847811 0.03712865039 0.01129153411
368 0.020448731 0.25821958 0.03705833832 0.01128357681
369 0.020422197 0.25797905 0.03698975857 0.01127517799
370 0.020396369 0.25774148 0.03692277577 0.0112670802
371 0.02037067 0.25751561 0.03685708021 0.01125873776
372 0.020345457 0.25729307 0.03679260389 0.01125056611
373 0.020320315 0.25708728 0.03672972907 0.01124198927
374 0.020295599 0.25688329 0.03666782558 0.01123359037
375 0.020271216 0.25668943 0.03660742901 0.01122510392
376 0.020247032 0.25650643 0.03654835251 0.01121643779
377 0.020223081 0.25632947 0.03649024567 0.01120773464
378 0.020199555 0.25615801 0.03643340897 0.01119911695
379 0.020176109 0.25599547 0.03637750374 0.01119030571
380 0.020153089 0.25583994 0.03632298718 0.01118154162
381 0.020130166 0.25569192 0.03626930942 0.01117263071
382 0.020107382 0.25554905 0.03621634267 0.01116365698
383 0.020085032 0.25541528 0.0361649452 0.01115468371
384 0.020062967 0.25528276 0.03611419364 0.0111458297
385 0.020040866 0.25516125 0.03606431883 0.01113666695
386 0.020019189 0.25504475 0.03601564704 0.01112760555
387 0.019997347 0.25493708 0.03596743566 0.01111822108
388 0.019975927 0.25483213 0.0359202275 0.01110899614
389 0.019954857 0.25473122 0.03587400288 0.01109985746
390 0.019933845 0.25463664 0.03582842556 0.01109058482
391 0.019912917 0.25454661 0.03578339126 0.01108123773
392 0.019892243 0.25446551 0.03573956524 0.0110718004
393 0.019871783 0.25438506 0.03569619328 0.0110624618
394 0.019851375 0.25431057 0.03565341643 0.01105299605
395 0.019831154 0.25424161 0.03561144579 0.01104349106
396 0.019811112 0.25417962 0.03557037769 0.01103390483
397 0.019791324 0.25411192 0.03552931025 0.01102460218
398 0.019771432 0.25405968 0.03548932989 0.01101484645
399 0.019751688 0.254013 0.03545007994 0.01100502986
400 0.019732204 0.25396285 0.03541102069 0.01099544335
401 0.019712942 0.2539188 0.03537286578 0.01098582434
402 0.019693616 0.25387735 0.03533481394 0.01097610121
403 0.019674518 0.25384195 0.03529767074 0.01096635113
404 0.019655381 0.2538093 0.03526068678 0.01095650839
405 0.01963661 0.25377117 0.03522392008 0.0109470056
406 0.019617702 0.25374881 0.03518819112 0.0109370277
407 0.019598947 0.25372945 0.03515298291 0.01092705905
408 0.019580479 0.25370632 0.0351179884 0.0109173439
409 0.019561913 0.25369014 0.03508338255 0.01090739849
410 0.019543431 0.25367902 0.03504933834 0.01089737229
411 0.01952519 0.25366634 0.03501560249 0.01088751878
412 0.019506908 0.25365749 0.03498210428 0.01087754668
413 0.019488649 0.25365237 0.03494894683 0.01086749263
414 0.01947068 0.25364927 0.03491647389 0.0108575502
415 0.019452667 0.25364651 0.03488395087 0.01084757459
416 0.019434732 0.25364753 0.03485187003 0.01083754779
417 0.019416791 0.25365336 0.0348201651 0.01082739806
418 0.019398983 0.25366166 0.03478889398 0.01081726067
419 0.019381367 0.25367053 0.03475801274 0.01080721725
420 0.01936359 0.25368337 0.03472715814 0.01079698512
421 0.019346104 0.25369342 0.03469660064 0.01078698539
422 0.019328554 0.25371152 0.03466657033 0.01077675074
423 0.019310949 0.25372847 0.03463634678 0.01076651482
424 0.01929346 0.25374786 0.03460652408 0.01075628384
425 0.019276267 0.25376573 0.03457710702 0.01074625653
426 0.019258894 0.25379008 0.03454788213 0.01073596933
427 0.019241554 0.25381806 0.03451899868 0.01072561188
428 0.019224485 0.25384342 0.03449039228 0.01071547182
429 0.019207083 0.2538733 0.03446154229 0.01070503556
430 0.019190054 0.25390181 0.03443324945 0.01069484216
431 0.019172864 0.25393792 0.0344052653 0.01068437378
432 0.019155881 0.25396814 0.03437718226 0.010674167
433 0.019138855 0.25400242 0.03434933868 0.01066383815
434 0.019121898 0.2540374 0.03432166901 0.01065353153
435 0.01910484 0.25407119 0.03429372055 0.01064319999
436 0.019088063 0.25411003 0.03426667009 0.01063290265
437 0.019070992 0.25415037 0.03423920354 0.0106224063
438 0.019054143 0.25419211 0.03421224147 0.01061200178
439 0.019037424 0.25423244 0.03418539743 0.01060170574
440 0.019020461 0.25428353 0.0341589546 0.01059101326
441 0.01900387 0.25432054 0.03413206721 0.01058087317
442 0.018987035 0.25436903 0.03410563758 0.01057031958
443 0.018970285 0.25441392 0.03407907414 0.0105599033
444 0.018953476 0.25446143 0.03405260217 0.01054939214
445 0.018936859 0.25451534 0.0340269706 0.01053883523
446 0.018920115 0.25456473 0.0340007499 0.01052831918
447 0.018903657 0.25460945 0.03397467224 0.01051807782
448 0.018886884 0.25466367 0.03394876564 0.01050743367
449 0.01887038 0.2547163 0.03392321069 0.01049697965
450 0.018853674 0.25477045 0.03389740498 0.0104863791
451 0.018837173 0.25482196 0.03387175331 0.01047595818
452 0.018820561 0.25487957 0.03384637259 0.01046533135
453 0.018803985 0.25493615 0.0338209685 0.01045475223
454 0.018787531 0.25499214 0.0337957313 0.01044425758
455 0.018770982 0.25504537 0.03377010198 0.01043377908
456 0.018754538 0.25510306 0.03374499882 0.01042325353
457 0.018738121 0.25516024 0.03371989979 0.01041275853
458 0.018721557 0.25522052 0.03369476944 0.01040210993
459 0.018704898 0.25528617 0.03366987605 0.01039128323
460 0.018688601 0.25534121 0.03364480349 0.01038091336
461 0.018672019 0.25540668 0.03362002024 0.01037013958
462 0.018655676 0.25547045 0.03359552506 0.01035954145
463 0.018639221 0.25552758 0.03357030794 0.01034904246
464 0.018622677 0.25559298 0.03354556317 0.01033829987
465 0.018606302 0.25565823 0.03352110281 0.01032765775
466 0.018589815 0.25572385 0.0334964598 0.01031694732
467 0.018573323 0.2557867 0.03347158736 0.01030630303
468 0.018556968 0.25585104 0.03344706812 0.01029570206
469 0.018540685 0.25591609 0.0334227258 0.01028512759
470 0.018524137 0.25598475 0.0333981751 0.01027432363
471 0.018507753 0.25605018 0.03337366346 0.01026368987
472 0.018491409 0.25611512 0.03334917724 0.01025309259
473 0.01847501 0.25618189 0.03332472565 0.01024242525
474 0.018458636 0.25625215 0.03330057719 0.01023169209
475 0.01844213 0.25632259 0.03327619506 0.01022088438
476 0.018425918 0.25638467 0.03325169627 0.0102104401
477 0.018409553 0.2564566 0.03322766633 0.01019968206
478 0.018393088 0.2565277 0.03320338363 0.01018889157
479 0.018376612 0.25659401 0.03317870582 0.01017821052
480 0.018360269 0.25666815 0.03315485912 0.01016742273
481 0.018343906 0.25674133 0.0331308935 0.01015665014
482 0.018327543 0.25680697 0.03310634389 0.01014605663
483 0.018311084 0.25687949 0.03308213613 0.01013525212
484 0.018294803 0.25695172 0.0330582186 0.0101245564
485 0.018278469 0.25702469 0.03303425418 0.01011381801
486 0.018261829 0.25709808 0.03300976002 0.01010290333
487 0.01824558 0.25716829 0.03298571881 0.01009228193
488 0.018229015 0.25724044 0.03296124868 0.01008144467
489 0.018212929 0.25731122 0.0329375293 0.01007090688
490 0.018196467 0.25738584 0.03291341184 0.01006007534
491 0.018179988 0.25746351 0.03288948712 0.01004916733
492 0.018163625 0.2575321 0.0328650749 0.01003853695
493 0.018147236 0.25760921 0.03284125037 0.01002769855
494 0.018130815 0.25768354 0.03281715044 0.01001691042
495 0.018114505 0.25775739 0.03279320393 0.0100061976
496 0.018097908 0.25783352 0.03276890262 0.009995277375
497 0.01808168 0.25790568 0.03274496048 0.009984655975
498 0.018065183 0.25798445 0.0327210187 0.00997373703
499 0.018048771 0.25805697 0.03269675112 0.009963011986
500 0.018032357 0.2581375 0.03267307455 0.009952106357


==> figures/exp_d_direct_cumulative.dat <==
candidates time
1 0.10
2 0.18
3 0.31
4 0.46
5 0.54
6 0.61
7 0.81
8 0.91
9 1.00
10 1.11
11 1.30
12 1.40
13 1.50
14 1.58
15 1.77
16 1.89
17 1.94
18 2.05
19 2.26
20 2.36
21 2.41
22 2.53
23 2.69
24 2.79
25 2.88
26 2.97
27 3.13
28 3.27
29 3.38
30 3.43
31 3.61
32 3.84
33 3.94
34 4.07
35 4.23
36 4.35
37 4.39
38 4.48
39 4.64
40 4.77
41 4.82
42 4.93
43 5.11
44 5.27
45 5.36
46 5.41
47 5.55
48 5.65
49 5.74
50 5.83
51 6.04
52 6.13
53 6.26
54 6.36
55 6.46
56 6.68
57 6.75
58 6.94
59 7.08
60 7.18
61 7.27
62 7.41
63 7.48
64 7.65
65 7.80
66 7.94
67 8.10
68 8.19
69 8.34
70 8.42
71 8.58
72 8.71
73 8.81
74 8.95
75 9.06
76 9.18
77 9.28
78 9.39
79 9.58
80 9.74
81 9.80
82 9.92
83 10.03
84 10.12
85 10.19
86 10.34
87 10.52
88 10.57
89 10.70
90 10.83
91 10.92
92 11.07
93 11.15
94 11.29
95 11.37
96 11.59
97 11.70
98 11.86
99 11.98
100 12.10
101 12.35
102 12.52
103 12.60
104 12.71
105 12.74
106 12.88
107 13.02
108 13.14
109 13.30
110 13.42
111 13.54
112 13.59
113 13.72
114 13.85
115 13.89
116 14.04
117 14.16
118 14.28
119 14.38
120 14.49
121 14.55
122 14.65
123 14.78
124 14.83
125 14.97
126 15.04
127 15.22
128 15.31
129 15.44
130 15.59
131 15.71
132 15.84
133 16.00
134 16.21
135 16.37
136 16.57
137 16.66
138 16.78
139 16.89
140 16.98
141 17.14
142 17.22
143 17.28
144 17.42
145 17.56
146 17.70
147 17.75
148 17.89
149 18.02
150 18.23
151 18.47
152 18.58
153 18.70
154 18.85
155 18.97
156 19.12
157 19.23
158 19.39
159 19.60
160 19.73
161 19.87
162 20.03
163 20.21
164 20.32
165 20.43
166 20.50
167 20.74
168 20.90
169 21.05
170 21.14
171 21.25
172 21.41
173 21.56
174 21.66
175 21.71
176 21.77
177 21.97
178 22.18
179 22.24
180 22.36
181 22.45
182 22.53
183 22.72
184 22.89
185 23.06
186 23.17
187 23.30
188 23.43
189 23.49
190 23.60
191 23.73
192 23.91
193 24.03
194 24.12
195 24.29
196 24.38
197 24.49
198 24.63
199 24.82
200 24.96
201 25.19
202 25.37
203 25.58
204 25.76
205 25.88
206 26.03
207 26.12
208 26.21
209 26.40
210 26.54
211 26.71
212 26.88
213 27.01
214 27.11
215 27.31
216 27.47
217 27.68
218 27.79
219 27.94
220 28.10
221 28.32
222 28.46
223 28.55
224 28.73
225 28.84
226 28.95
227 29.14
228 29.33
229 29.46
230 29.61
231 29.73
232 29.86
233 29.96
234 30.08
235 30.16
236 30.32
237 30.49
238 30.66
239 30.85
240 30.95
241 31.13
242 31.23
243 31.44
244 31.67
245 31.86
246 32.05
247 32.20
248 32.32
249 32.55
250 32.72
251 32.95
252 33.08
253 33.25
254 33.44
255 33.61
256 33.83
257 34.04
258 34.22
259 34.35
260 34.53
261 34.68
262 34.91
263 35.09
264 35.24
265 35.41
266 35.54
267 35.70
268 35.86
269 36.04
270 36.19
271 36.31
272 36.48
273 36.67
274 36.86
275 37.01
276 37.22
277 37.36
278 37.54
279 37.71
280 37.92
281 38.11
282 38.22
283 38.37
284 38.51
285 38.71
286 38.86
287 39.10
288 39.30
289 39.51
290 39.65
291 39.84
292 40.02
293 40.20
294 40.39
295 40.62
296 40.72
297 40.87
298 40.97
299 41.12
300 41.33
301 41.59
302 41.73
303 41.87
304 42.00
305 42.13
306 42.31
307 42.46
308 42.58
309 42.73
310 42.90
311 43.05
312 43.20
313 43.38
314 43.61
315 43.73
316 43.98
317 44.11
318 44.34
319 44.53
320 44.67
321 44.87
322 45.03
323 45.23
324 45.39
325 45.55
326 45.67
327 45.85
328 46.04
329 46.22
330 46.44
331 46.63
332 46.78
333 46.97
334 47.13
335 47.33
336 47.49
337 47.67
338 47.88
339 48.07
340 48.19
341 48.37
342 48.54
343 48.69
344 48.84
345 49.00
346 49.20
347 49.39
348 49.58
349 49.75
350 49.90
351 50.12
352 50.28
353 50.41
354 50.55
355 50.72
356 50.92
357 51.12
358 51.36
359 51.55
360 51.76
361 51.97
362 52.11
363 52.34
364 52.47
365 52.62
366 52.79
367 52.97
368 53.09
369 53.30
370 53.39
371 53.64
372 53.72
373 53.91
374 54.06
375 54.32
376 54.51
377 54.67
378 54.87
379 55.02
380 55.16
381 55.32
382 55.45
383 55.62
384 55.75
385 56.01
386 56.14
387 56.36
388 56.53
389 56.64
390 56.75
391 56.90
392 57.02
393 57.18
394 57.32
395 57.47
396 57.66
397 57.82
398 57.97
399 58.14
400 58.27
401 58.51
402 58.66
403 58.83
404 59.02
405 59.15
406 59.35
407 59.52
408 59.65
409 59.95
410 60.09
411 60.24
412 60.41
413 60.56
414 60.74
415 60.90
416 61.04
417 61.21
418 61.36
419 61.56
420 61.74
421 61.86
422 62.03
423 62.24
424 62.45
425 62.59
426 62.72
427 62.90
428 63.12
429 63.31
430 63.44
431 63.57
432 63.69
433 63.86
434 64.06
435 64.21
436 64.35
437 64.50
438 64.67
439 64.87
440 65.04
441 65.15
442 65.35
443 65.48
444 65.58
445 65.78
446 65.91
447 66.07
448 66.27
449 66.42
450 66.58
451 66.80
452 66.91
453 67.12
454 67.31
455 67.44
456 67.60
457 67.78
458 68.00
459 68.06
460 68.21
461 68.34
462 68.49
463 68.69
464 68.83
465 69.01
466 69.18
467 69.37
468 69.57
469 69.66
470 69.85
471 69.97
472 70.19
473 70.37
474 70.52
475 70.67
476 70.79
477 70.94
478 71.04
479 71.19
480 71.41
481 71.55
482 71.73
483 71.91
484 72.12
485 72.26
486 72.41
487 72.63
488 72.78
489 72.92
490 73.05
491 73.23
492 73.43
493 73.59
494 73.67
495 73.83
496 74.05
497 74.23
498 74.40
499 74.54
500 74.69
501 74.90
502 75.09
503 75.22
504 75.35
505 75.48
506 75.64
507 75.77
508 75.90
509 75.98
510 76.15
511 76.29
512 76.40
513 76.58
514 76.70
515 76.84
516 76.96
517 77.19
518 77.28
519 77.50
520 77.62
521 77.82
522 77.94
523 78.08
524 78.27
525 78.41
526 78.58
527 78.68
528 78.88
529 79.11
530 79.25
531 79.40
532 79.55
533 79.70
534 79.88
535 80.00
536 80.17
537 80.34
538 80.45
539 80.61
540 80.79
541 80.93
542 81.09
543 81.29
544 81.44
545 81.59
546 81.76
547 81.87
548 82.05
549 82.22
550 82.41
551 82.62
552 82.70
553 82.86
554 83.03
555 83.17
556 83.38
557 83.54
558 83.70
559 83.88
560 83.97
561 84.13
562 84.31
563 84.46
564 84.64
565 84.73
566 84.90
567 85.05
568 85.21
569 85.40
570 85.54
571 85.66
572 85.77
573 85.93
574 86.08
575 86.22
576 86.31
577 86.49
578 86.63
579 86.81
580 86.95
581 87.04
582 87.20
583 87.28
584 87.47
585 87.52
586 87.72
587 87.80
588 87.93
589 87.98
590 88.14
591 88.31
592 88.46
593 88.57
594 88.75
595 88.90
596 89.08
597 89.23
598 89.41
599 89.58
600 89.73
601 89.93
602 90.11
603 90.30
604 90.49
605 90.64
606 90.81
607 90.97
608 91.14
609 91.35
610 91.51
611 91.69
612 91.83
613 92.04
614 92.22
615 92.37
616 92.53
617 92.69
618 92.84
619 93.02
620 93.18
621 93.31
622 93.48
623 93.63
624 93.76
625 93.91
626 94.05
627 94.25
628 94.45
629 94.55
630 94.69
631 94.79
632 94.96
633 95.15
634 95.29
635 95.49
636 95.68
637 95.89
638 96.02
639 96.13
640 96.26
641 96.38
642 96.53
643 96.59
644 96.73
645 96.84
646 97.01
647 97.17
648 97.31
649 97.44
650 97.59
651 97.80
652 97.89
653 98.08
654 98.25
655 98.39
656 98.57
657 98.74
658 98.90
659 99.01
660 99.16
661 99.27
662 99.44
663 99.62
664 99.78
665 99.87
666 100.00
667 100.13
668 100.31
669 100.45
670 100.60
671 100.82
672 101.00
673 101.10
674 101.27
675 101.43
676 101.57
677 101.78
678 101.94
679 102.08
680 102.31
681 102.52
682 102.67
683 102.84
684 103.00
685 103.17
686 103.34
687 103.50
688 103.70
689 103.84
690 103.98
691 104.11
692 104.20
693 104.37
694 104.54
695 104.71
696 104.79
697 105.00
698 105.22
699 105.36
700 105.54
701 105.76
702 105.91
703 106.05
704 106.22
705 106.41
706 106.56
707 106.76
708 106.85
709 107.01
710 107.15
711 107.34
712 107.47
713 107.57
714 107.73
715 107.91
716 108.05
717 108.22
718 108.41
719 108.53
720 108.68
721 108.89
722 109.06
723 109.20
724 109.39
725 109.59
726 109.78
727 109.95
728 110.05
729 110.16
730 110.29
731 110.39
732 110.56
733 110.74
734 110.91
735 111.05
736 111.16
737 111.27
738 111.42
739 111.57
740 111.71
741 111.85
742 111.98
743 112.08
744 112.29
745 112.49
746 112.65
747 112.83
748 112.95
749 113.06
750 113.22
751 113.43
752 113.56
753 113.71
754 113.91
755 114.01
756 114.21
757 114.35
758 114.55
759 114.71
760 114.87
761 115.04
762 115.26
763 115.40
764 115.58
765 115.74
766 115.89
767 116.05
768 116.21
769 116.38
770 116.51
771 116.61
772 116.81
773 116.94
774 117.10
775 117.20
776 117.37
777 117.56
778 117.67
779 117.80
780 117.95
781 118.17
782 118.32
783 118.46
784 118.60
785 118.72
786 118.77
787 118.95
788 119.04
789 119.21
790 119.32
791 119.50
792 119.61
793 119.79
794 119.98
795 120.14
796 120.26
797 120.36
798 120.52
799 120.69
800 120.86
801 121.06
802 121.21
803 121.30
804 121.47
805 121.66
806 121.82
807 121.98
808 122.17
809 122.33
810 122.51
811 122.61
812 122.79
813 122.91
814 123.10
815 123.26
816 123.41
817 123.55
818 123.67
819 123.79
820 123.98
821 124.14
822 124.22
823 124.36
824 124.47
825 124.56
826 124.67
827 124.83
828 125.02
829 125.17
830 125.28
831 125.39
832 125.55
833 125.72
834 125.83
835 126.01
836 126.17
837 126.38
838 126.49
839 126.63
840 126.78
841 127.00
842 127.12
843 127.31
844 127.48
845 127.67
846 127.82
847 127.98
848 128.17
849 128.30
850 128.48
851 128.69
852 128.75
853 128.92
854 129.06
855 129.23
856 129.37
857 129.56
858 129.75
859 129.91
860 130.08
861 130.18
862 130.30
863 130.52
864 130.62
865 130.76
866 130.99
867 131.10
868 131.24
869 131.39
870 131.56
871 131.73
872 131.94
873 132.05
874 132.18
875 132.30
876 132.50
877 132.71
878 132.84
879 133.02
880 133.11
881 133.29
882 133.43
883 133.55
884 133.75
885 133.94
886 134.15
887 134.34
888 134.55
889 134.72
890 134.88
891 135.10
892 135.25
893 135.36
894 135.48
895 135.64
896 135.81
897 136.04
898 136.18
899 136.29
900 136.42
901 136.66
902 136.84
903 137.00
904 137.14
905 137.29
906 137.42
907 137.60
908 137.73
909 137.91
910 138.02
911 138.19
912 138.32
913 138.44
914 138.57
915 138.77
916 138.94
917 139.09
918 139.26
919 139.44
920 139.64
921 139.85
922 140.02
923 140.20
924 140.29
925 140.35
926 140.55
927 140.65
928 140.76
929 140.91
930 141.13
931 141.26
932 141.40
933 141.52
934 141.64
935 141.84
936 142.02
937 142.22
938 142.44
939 142.63
940 142.80
941 142.96
942 143.09
943 143.27
944 143.45
945 143.60
946 143.75
947 143.91
948 144.09
949 144.30
950 144.48
951 144.71
952 144.83
953 144.98
954 145.12
955 145.29
956 145.47
957 145.64
958 145.82
959 145.90
960 146.06
961 146.21
962 146.40
963 146.53
964 146.68
965 146.76
966 146.86
967 147.06
968 147.24
969 147.40
970 147.58
971 147.72
972 147.89
973 148.03
974 148.14
975 148.33
976 148.51
977 148.64
978 148.78
979 148.97
980 149.15
981 149.31
982 149.43
983 149.57
984 149.69
985 149.88
986 149.98
987 150.10
988 150.27
989 150.44
990 150.57
991 150.71
992 150.88
993 151.03
994 151.27
995 151.38
996 151.56
997 151.64
998 151.80
999 151.93
1000 152.10


==> figures/exp_d_dmci_cumulative.dat <==
candidates time
1 0.93
2 2.22
3 5.62
4 8.61
5 9.25
6 9.82
7 15.74
8 18.60
9 19.70
10 21.70
11 27.69
12 30.33
13 31.21
14 32.62
15 38.37
16 40.68
17 41.14
18 42.61
19 48.75
20 51.28
21 51.87
22 54.02
23 58.23
24 60.78
25 61.61
26 62.63
27 68.19
28 71.98
29 73.16
30 73.91
31 79.58
32 88.08
33 89.16
34 90.73
35 95.73
36 97.99
37 98.53
38 100.06
39 104.86
40 107.44
41 107.97
42 109.70
43 115.54
44 119.88
45 120.87
46 121.65
47 125.32
48 127.75
49 128.78
50 129.66
51 135.68
52 139.16
53 141.65
54 142.59
55 143.49
56 150.15
57 150.71
58 155.93
59 159.09
60 160.63
61 162.45
62 166.48
63 167.17
64 170.90
65 174.61
66 177.43
67 180.80
68 183.38
69 186.34
70 188.21
71 192.33
72 195.03
73 196.70
74 199.55
75 201.87
76 203.99
77 205.77
78 208.68
79 213.89
80 218.43
81 219.84
82 222.66
83 225.26
84 227.08
85 229.22
86 232.24
87 235.74
88 236.72
89 239.83
90 243.25
91 244.74
92 247.92
93 249.67
94 253.44
95 254.88
96 261.26
97 263.54
98 267.07
99 268.59
100 271.44
101 278.56
102 283.72
103 285.66
104 287.98
105 288.25
106 290.93
107 294.87
108 297.36
109 300.87
110 304.05
111 306.86
112 308.66
113 311.67
114 314.84
115 315.77
116 318.22
117 321.11
118 323.20
119 325.28
120 327.11
121 328.46
122 331.03
123 332.97
124 333.96
125 337.21
126 338.99
127 344.54
128 346.29
129 348.63
130 352.27
131 354.39
132 357.56
133 362.15
134 368.52
135 373.16
136 376.91
137 378.84
138 381.75
139 384.12
140 386.25
141 389.39
142 390.59
143 391.95
144 395.55
145 399.33
146 401.58
147 401.91
148 405.94
149 409.14
150 416.50
151 424.39
152 425.90
153 429.14
154 432.24
155 436.25
156 440.06
157 442.60
158 447.52
159 453.21
160 456.17
161 459.41
162 462.99
163 466.72
164 469.21
165 472.11
166 473.71
167 482.48
168 485.65
169 489.69
170 491.55
171 494.06
172 498.52
173 502.90
174 505.51
175 506.79
176 507.92
177 512.66
178 517.84
179 519.23
180 521.53
181 523.48
182 525.98
183 529.52
184 535.14
185 540.38
186 542.21
187 545.85
188 549.79
189 551.61
190 554.78
191 557.13
192 562.35
193 564.77
194 566.20
195 570.06
196 572.01
197 574.90
198 577.72
199 582.88
200 587.71
201 594.54
202 599.20
203 604.01
204 610.39
205 613.54
206 618.27
207 619.99
208 623.12
209 628.19
210 632.12
211 637.03
212 641.40
213 645.28
214 647.61
215 653.08
216 656.44
217 661.93
218 664.59
219 668.84
220 673.44
221 680.36
222 683.29
223 684.47
224 689.17
225 691.60
226 693.94
227 698.46
228 703.98
229 707.40
230 711.50
231 713.68
232 716.78
233 720.62
234 723.91
235 726.08
236 729.46
237 734.55
238 738.22
239 744.32
240 746.25
241 750.57
242 753.72
243 759.14
244 765.91
245 771.62
246 776.27
247 781.12
248 784.09
249 791.20
250 795.53
251 802.23
252 805.64
253 810.17
254 814.90
255 819.38
256 825.50
257 831.83
258 836.46
259 840.17
260 845.03
261 848.69
262 854.18
263 858.23
264 861.56
265 865.59
266 869.69
267 875.08
268 879.72
269 884.32
270 887.26
271 889.60
272 893.97
273 898.90
274 903.15
275 906.62
276 911.61
277 915.60
278 921.09
279 925.18
280 930.87
281 935.91
282 938.61
283 942.78
284 946.21
285 951.67
286 955.48
287 962.33
288 967.08
289 974.49
290 977.17
291 981.53
292 986.56
293 990.35
294 997.66
295 1004.32
296 1006.50
297 1009.71
298 1011.64
299 1014.37
300 1020.73
301 1028.71
302 1033.20
303 1036.80
304 1039.35
305 1042.59
306 1046.01
307 1049.81
308 1052.77
309 1056.67
310 1061.33
311 1064.48
312 1068.77
313 1073.38
314 1081.21
315 1084.30
316 1092.09
317 1095.83
318 1102.62
319 1108.05
320 1111.72
321 1116.74
322 1120.81
323 1125.52
324 1130.46
325 1133.68
326 1136.98
327 1142.23
328 1146.59
329 1151.30
330 1156.69
331 1163.00
332 1165.65
333 1169.62
334 1173.42
335 1178.72
336 1183.26
337 1187.25
338 1192.73
339 1198.00
340 1201.15
341 1206.86
342 1210.80
343 1214.20
344 1217.43
345 1221.14
346 1225.42
347 1230.15
348 1234.87
349 1238.42
350 1242.47
351 1249.47
352 1252.57
353 1255.49
354 1259.26
355 1263.08
356 1267.77
357 1273.83
358 1280.55
359 1285.43
360 1291.57
361 1295.54
362 1299.54
363 1305.68
364 1309.18
365 1312.96
366 1317.75
367 1322.45
368 1325.18
369 1329.58
370 1331.42
371 1339.62
372 1341.18
373 1345.52
374 1349.05
375 1356.82
376 1362.29
377 1366.48
378 1372.48
379 1376.34
380 1379.96
381 1383.12
382 1386.55
383 1391.23
384 1393.23
385 1399.78
386 1403.90
387 1410.11
388 1414.45
389 1416.28
390 1418.77
391 1422.91
392 1425.56
393 1428.66
394 1432.88
395 1436.25
396 1441.15
397 1444.37
398 1448.75
399 1452.43
400 1456.17
401 1463.12
402 1466.41
403 1470.89
404 1477.16
405 1479.67
406 1484.71
407 1488.67
408 1492.03
409 1500.49
410 1505.59
411 1509.40
412 1512.64
413 1516.99
414 1520.45
415 1525.28
416 1527.85
417 1532.44
418 1536.33
419 1542.35
420 1547.34
421 1549.97
422 1554.78
423 1561.15
424 1567.06
425 1569.97
426 1572.77
427 1577.74
428 1583.06
429 1588.19
430 1592.00
431 1595.27
432 1597.78
433 1601.59
434 1607.42
435 1610.58
436 1613.82
437 1617.41
438 1621.73
439 1626.36
440 1629.80
441 1632.96
442 1637.63
443 1639.88
444 1642.07
445 1647.36
446 1650.64
447 1655.04
448 1659.85
449 1663.90
450 1667.57
451 1674.59
452 1676.87
453 1681.81
454 1686.12
455 1689.06
456 1692.89
457 1696.48
458 1701.70
459 1703.57
460 1706.91
461 1709.98
462 1713.77
463 1719.06
464 1722.39
465 1727.03
466 1731.17
467 1735.75
468 1741.47
469 1743.82
470 1750.09
471 1752.62
472 1758.74
473 1764.46
474 1769.23
475 1772.78
476 1775.38
477 1779.84
478 1782.43
479 1786.60
480 1792.01
481 1795.37
482 1800.31
483 1804.17
484 1809.27
485 1811.86
486 1815.49
487 1821.37
488 1824.28
489 1827.76
490 1830.34
491 1835.06
492 1839.48
493 1844.95
494 1847.22
495 1849.98
496 1856.80
497 1860.90
498 1864.46
499 1868.04
500 1872.17
501 1878.87
502 1885.00
503 1887.47
504 1890.27
505 1892.67
506 1896.28
507 1899.24
508 1902.61
509 1904.90
510 1908.70
511 1912.32
512 1914.26
513 1917.75
514 1919.63
515 1922.96
516 1927.03
517 1934.33
518 1935.70
519 1941.07
520 1944.98
521 1949.73
522 1953.35
523 1957.79
524 1962.55
525 1965.66
526 1970.21
527 1972.58
528 1978.18
529 1985.11
530 1990.08
531 1993.00
532 1997.65
533 2001.95
534 2006.97
535 2010.01
536 2014.53
537 2020.06
538 2022.84
539 2025.72
540 2030.47
541 2034.01
542 2037.80
543 2044.06
544 2048.60
545 2052.00
546 2058.07
547 2060.53
548 2064.45
549 2068.88
550 2072.86
551 2079.53
552 2080.95
553 2083.92
554 2087.85
555 2091.54
556 2098.02
557 2102.13
558 2105.37
559 2112.29
560 2113.80
561 2117.35
562 2121.55
563 2124.65
564 2130.20
565 2131.67
566 2135.72
567 2138.32
568 2141.97
569 2146.76
570 2150.21
571 2153.02
572 2156.22
573 2160.63
574 2164.87
575 2168.07
576 2170.80
577 2176.25
578 2179.73
579 2186.21
580 2189.62
581 2192.51
582 2195.98
583 2199.04
584 2203.65
585 2204.84
586 2209.13
587 2211.02
588 2214.42
589 2215.06
590 2219.67
591 2223.86
592 2228.12
593 2231.67
594 2236.43
595 2240.87
596 2245.19
597 2248.71
598 2253.54
599 2258.46
600 2262.44
601 2269.11
602 2273.17
603 2277.80
604 2282.76
605 2286.11
606 2291.82
607 2295.94
608 2299.92
609 2305.34
610 2308.49
611 2313.10
612 2317.08
613 2323.38
614 2327.03
615 2330.96
616 2334.37
617 2337.75
618 2341.14
619 2345.41
620 2350.04
621 2352.92
622 2356.53
623 2361.48
624 2364.29
625 2367.55
626 2372.12
627 2377.32
628 2382.75
629 2385.63
630 2389.49
631 2391.42
632 2396.32
633 2401.72
634 2405.40
635 2411.87
636 2416.83
637 2422.43
638 2425.87
639 2429.14
640 2431.99
641 2435.49
642 2437.94
643 2438.68
644 2441.68
645 2443.98
646 2448.14
647 2453.96
648 2458.38
649 2461.87
650 2465.59
651 2471.63
652 2472.99
653 2478.03
654 2483.04
655 2486.33
656 2490.79
657 2495.30
658 2499.03
659 2503.21
660 2507.34
661 2509.27
662 2514.73
663 2519.27
664 2522.43
665 2524.85
666 2527.61
667 2530.62
668 2536.11
669 2539.13
670 2543.18
671 2549.49
672 2554.64
673 2557.85
674 2561.73
675 2565.09
676 2569.25
677 2575.76
678 2580.56
679 2584.33
680 2590.99
681 2596.15
682 2600.55
683 2604.38
684 2607.90
685 2612.77
686 2617.75
687 2621.68
688 2627.11
689 2629.52
690 2634.14
691 2637.43
692 2639.41
693 2643.51
694 2648.99
695 2652.38
696 2653.47
697 2659.23
698 2664.47
699 2667.67
700 2671.89
701 2678.88
702 2683.02
703 2686.78
704 2691.47
705 2696.17
706 2700.19
707 2705.09
708 2707.62
709 2711.11
710 2715.07
711 2719.30
712 2722.57
713 2724.26
714 2729.18
715 2734.00
716 2737.69
717 2742.12
718 2746.18
719 2750.41
720 2753.89
721 2759.67
722 2765.09
723 2768.84
724 2773.04
725 2778.38
726 2783.45
727 2787.74
728 2789.51
729 2791.21
730 2794.11
731 2796.96
732 2801.57
733 2806.55
734 2810.05
735 2813.12
736 2816.21
737 2818.60
738 2822.10
739 2825.70
740 2829.70
741 2832.52
742 2836.28
743 2839.11
744 2844.73
745 2851.42
746 2855.94
747 2860.94
748 2865.00
749 2867.24
750 2871.43
751 2878.02
752 2881.54
753 2884.45
754 2889.30
755 2891.10
756 2896.35
757 2899.32
758 2903.90
759 2908.32
760 2912.06
761 2916.65
762 2922.38
763 2925.16
764 2931.43
765 2935.06
766 2938.88
767 2942.54
768 2946.51
769 2950.94
770 2952.61
771 2954.39
772 2958.60
773 2961.48
774 2965.34
775 2968.86
776 2973.58
777 2977.89
778 2979.44
779 2982.99
780 2986.50
781 2992.40
782 2995.68
783 2999.60
784 3003.39
785 3006.82
786 3008.27
787 3013.55
788 3015.93
789 3020.47
790 3023.24
791 3028.79
792 3031.29
793 3036.62
794 3041.74
795 3045.62
796 3047.61
797 3049.26
798 3052.81
799 3058.05
800 3063.61
801 3069.59
802 3073.59
803 3075.79
804 3079.81
805 3084.79
806 3088.27
807 3091.87
808 3096.42
809 3100.03
810 3104.39
811 3107.81
812 3112.30
813 3114.38
814 3119.51
815 3123.16
816 3127.19
817 3131.07
818 3134.57
819 3137.55
820 3142.29
821 3146.68
822 3148.17
823 3151.54
824 3154.92
825 3157.17
826 3159.71
827 3163.23
828 3167.58
829 3171.75
830 3173.95
831 3176.88
832 3180.42
833 3183.78
834 3186.02
835 3190.23
836 3195.14
837 3200.91
838 3202.79
839 3206.43
840 3209.60
841 3215.33
842 3218.77
843 3224.01
844 3228.39
845 3233.07
846 3238.09
847 3241.98
848 3247.16
849 3250.29
850 3254.11
851 3259.98
852 3261.37
853 3264.49
854 3267.34
855 3272.37
856 3275.14
857 3279.48
858 3284.09
859 3289.20
860 3293.08
861 3295.71
862 3298.14
863 3303.74
864 3306.52
865 3310.30
866 3316.11
867 3318.33
868 3321.43
869 3325.11
870 3329.18
871 3333.42
872 3339.56
873 3342.77
874 3346.10
875 3349.04
876 3353.88
877 3359.90
878 3362.66
879 3367.81
880 3370.05
881 3375.92
882 3379.30
883 3382.42
884 3388.60
885 3392.33
886 3397.61
887 3402.76
888 3408.13
889 3412.65
890 3416.19
891 3422.11
892 3426.12
893 3428.28
894 3430.71
895 3435.85
896 3439.72
897 3445.78
898 3448.70
899 3451.89
900 3454.76
901 3461.31
902 3465.55
903 3469.23
904 3472.46
905 3476.39
906 3479.46
907 3484.83
908 3487.58
909 3493.58
910 3495.53
911 3500.40
912 3503.71
913 3506.36
914 3509.55
915 3515.06
916 3519.41
917 3522.70
918 3527.71
919 3532.00
920 3537.35
921 3542.09
922 3546.50
923 3550.28
924 3551.89
925 3553.21
926 3558.26
927 3561.13
928 3563.95
929 3566.89
930 3572.21
931 3575.73
932 3579.00
933 3581.76
934 3585.51
935 3590.69
936 3595.13
937 3600.02
938 3605.93
939 3610.45
940 3615.43
941 3620.05
942 3623.49
943 3627.93
944 3633.00
945 3636.26
946 3640.10
947 3643.46
948 3648.00
949 3652.84
950 3658.25
951 3665.62
952 3668.25
953 3672.16
954 3675.66
955 3680.27
956 3684.54
957 3688.45
958 3692.65
959 3694.14
960 3698.26
961 3701.80
962 3706.56
963 3709.46
964 3711.85
965 3713.47
966 3715.55
967 3720.48
968 3725.31
969 3729.18
970 3732.79
971 3736.20
972 3740.26
973 3744.32
974 3747.68
975 3753.09
976 3759.07
977 3762.26
978 3765.94
979 3770.07
980 3774.92
981 3779.82
982 3783.43
983 3786.99
984 3789.94
985 3795.02
986 3796.85
987 3799.56
988 3804.39
989 3808.03
990 3810.63
991 3813.77
992 3818.12
993 3820.66
994 3827.03
995 3829.93
996 3834.11
997 3835.81
998 3839.25
999 3841.69
1000 3846.44


==> figures/exp_e1_success_rates.dat <==
task dmci exhaustive evolutionary random
1 25.0 100.0 20.0 10.0
2 5.0 100.0 90.0 0.0
3 5.0 100.0 100.0 0.0
4 10.0 100.0 75.0 0.0
5 10.0 100.0 100.0 0.0
6 15.0 100.0 100.0 0.0
7 20.0 100.0 100.0 0.0
8 5.0 100.0 95.0 15.0
9 15.0 100.0 80.0 0.0
10 5.0 100.0 100.0 0.0
11 10.0 100.0 90.0 0.0
12 5.0 100.0 45.0 0.0


==> figures/exp_h_convergence_walltime.dat <==
pop_size wall_time
1 23.84
10 26.85
50 29.92
200 38.02


==> figures/exp_h_cpugpu_soc_cpu.dat <==
batch_size ms_per_eval
1 1705.064950
4 428.286073
16 107.134848
64 27.055319
256 7.402299
1024 1.982534


==> figures/exp_h_cpugpu_soc_gpu.dat <==
batch_size ms_per_eval
1 3624.042166
4 915.756510
16 228.498378
64 57.138392
256 14.368182
1024 3.594846


==> figures/exp_h_speedup_esm.dat <==
batch_size speedup
1 0.9581
4 3.9275
16 15.7283
64 60.5392
256 216.8289
1024 875.0463


==> figures/exp_h_speedup_soc.dat <==
batch_size speedup
1 0.9894
4 3.9388
16 15.7460
64 62.3519
256 227.8955
1024 850.9063


==> figures/exp_h_throughput_esm.dat <==
batch_size ms_per_eval
1 180.263084
4 43.973725
16 10.980563
64 2.852783
256 0.796504
1024 0.197367


==> figures/exp_h_throughput_soc.dat <==
batch_size ms_per_eval
1 1705.064950
4 428.286073
16 107.134848
64 27.055319
256 7.402299
1024 1.982534


==> figures/exp_i_heldout.dat <==
nparams dmci lbfgs diffevo
6 2.512432e-02 1.821580e-12 4.535632e-14
12 4.580281e-02 5.536349e-02 4.573955e-03
18 1.667660e-02 4.172145e-02 3.964703e-02
24 4.840827e-02 2.747007e-01 5.670096e-02
36 1.458320e-01 2.657738e-01 4.938019e-01
48 1.453500e-01 2.822686e+00 2.875787e-01
66 8.358328e-02 5.147598e-01 3.530861e-01
96 7.371964e-02 2.016162e+00 1.238600e-01
126 1.396893e-01 1.355240e-01 2.043783e-01


==> figures/exp_j_compile.dat <==
N dmci b1 b2
1 0.02 0.08 0.06
100 0.02 5.91 6.16
10000 0.02 591.57 617.72


==> figures/lim_enso_eigenmode.dat <==
# ENSO-band oscillatory eigenmode vs state dimension D.
# green_* columns: Green-function operator G(1) on REAL ERSSTv5 train PCs (REAL NOW).
# fitted_* columns: REAL NOW (DMCI-MLE-recovered F, dmci_adam seed-mean; agg/T4_scaling_by_D.csv).
# period in MONTHS, decay (e-folding) in MONTHS, in_band=1 iff in the 2-7yr / 4-30mo ENSO band.
D green_period green_decay fitted_period fitted_decay in_band
6 32.8209 25.2615 29.8760 24.2737 1
10 31.3080 22.1022 28.8620 18.0940 1
15 29.2679 19.5247 27.2434 16.4263 1
20 30.2382 14.5350 39.4630 13.6611 1


==> figures/lim_enso_forecast_acc.dat <==
# Nino-3.4 anomaly-correlation (ACC) vs forecast lead (months), D=10, held-out window.
# REAL (S0 dense operator, D=10 only, 3 seeds; agg/T3_forecast_skill.csv ACC_mean).
# fitted_lim = DMCI-MLE-recovered F forecast through the warm-started Kalman filter;
# persistence / damped / green = classical baselines on the observed held-out PCs.
lead fitted_lim persistence damped green
3 0.8993 0.8551 0.8457 0.9059
6 0.6506 0.5436 0.5183 0.6644
9 0.5035 0.2010 0.1733 0.4925
12 0.5074 -0.0833 0.2191 0.4813


==> figures/lim_enso_nino34_recon.dat <==
# Reconstructed Nino-3.4 index vs leading PC over the full ERSSTv5 record (REAL NOW).
# D=10. corr(Nino3.4, PC1) over the full record = 0.9692.
# nino34 and pc1 are z-scored (unit std) for overlay; year is fractional.
year nino34 pc1
1950.083 -1.3100 -1.0933
1950.250 -1.0866 -1.0163
1950.417 -0.7485 -0.9929
1950.583 -0.5554 -0.8359
1950.750 -0.7924 -1.0190
1950.917 -0.9655 -1.1227
1951.083 -0.6032 -0.7320
1951.250 0.1845 -0.1236
1951.417 0.8008 0.7515
1951.583 1.1400 1.0774
1951.750 1.2736 1.1839
1951.917 1.2039 0.9988
1952.083 0.6732 0.7374
1952.250 0.3526 0.5387
1952.417 -0.1756 0.0350
1952.583 -0.1358 -0.1148
1952.750 -0.0788 -0.0693
1952.917 0.1534 0.1032
1953.083 0.7504 0.6481
1953.250 0.9103 0.9517
1953.417 0.8988 0.8939
1953.583 0.8271 0.7123
1953.750 0.8311 0.6208
1953.917 0.7693 0.4121
1954.083 0.4587 0.1177
1954.250 -0.3885 -0.5639
1954.417 -0.6409 -0.8604
1954.583 -0.9864 -1.1179
1954.750 -1.1416 -1.3495
1954.917 -0.9421 -1.0507
1955.083 -0.7142 -0.7956
1955.250 -0.8562 -1.1897
1955.417 -0.8589 -1.3329
1955.583 -1.0447 -1.3292
1955.750 -1.9555 -1.9416
1955.917 -1.7947 -1.7315
1956.083 -0.8791 -0.9392
1956.250 -0.5064 -0.9276
1956.417 -0.5311 -1.0068
1956.583 -0.7171 -1.0440
1956.750 -0.7904 -1.0812
1956.917 -0.5366 -0.6052
1957.083 0.3423 0.3174
1957.250 0.9104 1.1172
1957.417 1.1844 1.3903
1957.583 1.4129 1.3859
1957.750 1.2663 1.2649
1957.917 1.8972 1.6540
1958.083 2.0516 1.7456
1958.250 1.2509 1.3135
1958.417 0.7741 1.0110
1958.583 0.3971 0.7486
1958.750 0.3815 0.6453
1958.917 0.7207 0.8536
1959.083 0.9637 0.9079
1959.250 0.7441 0.6979
1959.417 0.1308 0.2478
1959.583 -0.2025 -0.0077
1959.750 0.0254 0.1370
1959.917 -0.0458 0.1416
1960.083 -0.1547 0.2953
1960.250 0.0018 0.3203
1960.417 -0.1243 0.0149
1960.583 -0.0007 0.0167
1960.750 -0.1825 -0.1667
1960.917 -0.0935 -0.0345
1961.083 -0.0146 0.1510
1961.250 -0.0386 -0.0131
1961.417 0.0000 -0.0802
1961.583 -0.4719 -0.4839
1961.750 -0.5552 -0.5704
1961.917 -0.3173 -0.4522
1962.083 -0.2789 -0.3967
1962.250 -0.4641 -0.6416
1962.417 -0.4287 -0.5737
1962.583 -0.3201 -0.3253
1962.750 -0.5811 -0.4962
1962.917 -0.5936 -0.4334
1963.083 -0.2974 -0.1289
1963.250 0.1004 0.1102
1963.417 0.3760 0.3065
1963.583 0.9245 0.7907
1963.750 1.1171 1.0367
1963.917 1.2081 0.9278
1964.083 0.6467 0.2063
1964.250 -0.4449 -0.6844
1964.417 -0.9572 -1.0842
1964.583 -1.1370 -1.1842
1964.750 -1.3289 -1.2024
1964.917 -1.1671 -0.8827
1965.083 -0.3515 -0.1803
1965.250 0.2341 0.4201
1965.417 0.9007 0.9161
1965.583 1.4030 1.2487
1965.750 1.7591 1.4919
1965.917 1.7880 1.5243
1966.083 1.3071 0.9679
1966.250 0.6448 0.3029
1966.417 0.2573 0.0118
1966.583 0.1638 0.0286
1966.750 -0.0134 -0.0690
1966.917 -0.2781 -0.2910
1967.083 -0.3983 -0.5306
1967.250 -0.4559 -0.3349
1967.417 -0.1589 -0.1860
1967.583 -0.3449 -0.6647
1967.750 -0.4951 -0.8592
1967.917 -0.4809 -0.8431
1968.083 -0.8651 -0.8505
1968.250 -0.7463 -0.7943
1968.417 -0.1253 -0.3824
1968.583 0.2638 0.0693
1968.750 0.4073 0.3831
1968.917 0.9812 0.9706
1969.083 1.2124 1.1491
1969.250 0.8329 0.9943
1969.417 0.4300 0.7485
1969.583 0.5304 0.5661
1969.750 0.9227 0.9669
1969.917 0.8094 0.9361
1970.083 0.3291 0.4794
1970.250 0.0395 0.0206
1970.417 -0.5496 -0.7246
1970.583 -1.1464 -1.1933
1970.750 -1.2120 -1.2847
1970.917 -1.6375 -1.5330
1971.083 -1.6587 -1.7822
1971.250 -1.1262 -1.4647
1971.417 -0.8923 -1.3960
1971.583 -1.0278 -1.2821
1971.750 -1.1611 -1.3356
1971.917 -0.9537 -1.0421
1972.083 -0.2298 -0.1413
1972.250 0.5390 0.3505
1972.417 1.0968 1.0419
1972.583 1.6267 1.5978
1972.750 2.0362 1.9307
1972.917 2.4396 2.2137
1973.083 1.4949 1.2081
1973.250 -0.0401 -0.1344
1973.417 -1.0842 -0.8720
1973.583 -1.6365 -1.3053
1973.750 -1.9878 -1.7145
1973.917 -2.3975 -2.1994
1974.083 -1.9255 -1.8922
1974.250 -1.1406 -1.1829
1974.417 -0.9023 -0.9778
1974.583 -0.6691 -0.8040
1974.750 -0.9228 -1.0710
1974.917 -0.8066 -1.1148
1975.083 -0.5174 -0.9542
1975.250 -0.6836 -1.1104
1975.417 -1.2156 -1.4110
1975.583 -1.5445 -1.6053
1975.750 -1.8213 -2.0644
1975.917 -2.1051 -2.3077
1976.083 -1.4518 -1.6114
1976.250 -0.5727 -0.8506
1976.417 0.0935 0.0077
1976.583 0.5670 0.5182
1976.750 0.9646 0.8905
1976.917 0.9911 0.9649
1977.083 0.8137 0.6602
1977.250 0.1448 0.1575
1977.417 0.1979 0.3926
1977.583 0.3735 0.4398
1977.750 0.8384 0.7579
1977.917 0.8884 0.7954
1978.083 0.4819 0.4822
1978.250 -0.2463 -0.1671
1978.417 -0.4376 -0.3340
1978.583 -0.4486 -0.4179
1978.750 -0.1642 -0.0934
1978.917 0.0249 0.3701
1979.083 0.0214 0.2428
1979.250 0.2369 0.3807
1979.417 0.0769 0.3718
1979.583 0.2309 0.4932
1979.750 0.5205 0.8317
1979.917 0.6097 1.0546
1980.083 0.4036 0.8398
1980.250 0.2040 0.6754
1980.417 0.2795 0.5877
1980.583 0.0107 0.2383
1980.750 0.0616 0.1572
1980.917 0.0128 0.0559
1981.083 -0.5189 -0.2853
1981.250 -0.4895 -0.1366
1981.417 -0.4972 -0.1893
1981.583 -0.3769 -0.2189
1981.750 -0.1589 0.0386
1981.917 -0.1136 0.1247
1982.083 0.0356 0.1648
1982.250 0.4925 0.5173
1982.417 0.7584 0.9522
1982.583 1.2041 1.4233
1982.750 2.1913 2.3667
1982.917 2.5611 2.8456
1983.083 2.2672 2.6029
1983.250 1.4626 2.1233
1983.417 0.9215 1.9154
1983.583 0.0671 1.1474
1983.750 -0.7378 0.1852
1983.917 -0.7047 -0.0241
1984.083 -0.2191 0.0003
1984.250 -0.4017 -0.2342
1984.417 -0.6288 -0.5065
1984.583 -0.3177 -0.2335
1984.750 -0.6319 -0.3409
1984.917 -1.1788 -0.7550
1985.083 -1.0512 -0.8092
1985.250 -1.0425 -0.9060
1985.417 -0.8206 -0.7075
1985.583 -0.6101 -0.5291
1985.750 -0.4842 -0.4630
1985.917 -0.5487 -0.3699
1986.083 -0.5060 -0.1891
1986.250 -0.3152 -0.1600
1986.417 -0.0991 0.0212
1986.583 0.5290 0.4830
1986.750 0.9425 0.9575
1986.917 1.3294 1.2453
1987.083 1.4166 1.2840
1987.250 1.0586 1.2735
1987.417 1.1998 1.4008
1987.583 1.7056 1.8222
1987.750 1.6648 1.9971
1987.917 1.2843 1.4742
1988.083 0.5432 0.6899
1988.250 -0.4532 -0.0741
1988.417 -1.6446 -1.0882
1988.583 -1.6306 -1.1813
1988.750 -1.8638 -1.4310
1988.917 -2.0934 -1.6565
1989.083 -1.7324 -1.2995
1989.250 -1.1427 -0.9025
1989.417 -0.6696 -0.6768
1989.583 -0.5349 -0.5480
1989.750 -0.4048 -0.3704
1989.917 -0.1710 0.0006
1990.083 0.0986 0.2365
1990.250 0.2871 0.2702
1990.417 0.3782 0.1660
1990.583 0.5024 0.2342
1990.750 0.5391 0.2664
1990.917 0.6916 0.3859
1991.083 0.6639 0.3857
1991.250 0.6367 0.4636
1991.417 0.9852 0.8824
1991.583 0.9071 0.8746
1991.750 1.2354 1.0367
1991.917 1.8824 1.3298
1992.083 1.9036 1.4498
1992.250 1.6666 1.6341
1992.417 0.9539 1.2255
1992.583 0.3556 0.4682
1992.750 0.1514 0.3400
1992.917 0.2868 0.4733
1993.083 0.8387 0.9304
1993.250 1.1649 1.1877
1993.417 0.8703 1.0395
1993.583 0.5362 0.5988
1993.750 0.5038 0.5475
1993.917 0.4181 0.4372
1994.083 0.2916 0.1986
1994.250 0.3772 0.2616
1994.417 0.5542 0.3894
1994.583 0.5994 0.3864
1994.750 1.1019 0.9825
1994.917 1.4920 1.1412
1995.083 1.0727 0.8035
1995.250 0.3541 0.2785
1995.417 -0.1228 0.0800
1995.583 -0.6336 -0.3335
1995.750 -1.0231 -0.6664
1995.917 -1.0790 -0.7549
1996.083 -0.7871 -0.5220
1996.250 -0.5766 -0.5679
1996.417 -0.5782 -0.6705
1996.583 -0.5862 -0.5506
1996.750 -0.5785 -0.5101
1996.917 -0.7115 -0.6315
1997.083 -0.4565 -0.3429
1997.250 0.4080 0.5977
1997.417 1.3950 1.8093
1997.583 2.3584 2.6393
1997.750 2.8100 3.1118
1997.917 2.9651 3.1781
1998.083 2.4630 2.7141
1998.250 1.3196 1.8863
1998.417 -0.1040 0.8394
1998.583 -1.2581 -0.1889
1998.750 -1.6230 -0.8762
1998.917 -1.8817 -1.3436
1999.083 -1.6790 -1.3355
1999.250 -1.2010 -1.2555
1999.417 -1.1437 -1.2288
1999.583 -1.3054 -1.2098
1999.750 -1.5186 -1.4613
1999.917 -1.8509 -1.6366
2000.083 -1.6854 -1.4325
2000.250 -1.0163 -1.0243
2000.417 -0.6904 -0.8635
2000.583 -0.5324 -0.5962
2000.750 -0.7043 -0.6779
2000.917 -0.8804 -0.9072
2001.083 -0.7480 -0.6843
2001.250 -0.4648 -0.3592
2001.417 -0.0583 -0.2838
2001.583 0.0536 -0.2103
2001.750 -0.2227 -0.3585
2001.917 -0.3370 -0.4507
2002.083 -0.0197 -0.1730
2002.250 0.3107 0.2525
2002.417 0.7193 0.4010
2002.583 0.9740 0.4514
2002.750 1.3605 0.8940
2002.917 1.4062 0.9920
2003.083 0.8164 0.5781
2003.250 0.0188 -0.0037
2003.417 -0.2470 -0.2340
2003.583 0.3307 0.2486
2003.750 0.5686 0.4869
2003.917 0.6731 0.5274
2004.083 0.3430 0.2175
2004.250 0.1259 -0.0512
2004.417 0.3482 -0.0777
2004.583 0.7317 0.3015
2004.750 0.9069 0.6933
2004.917 0.8486 0.6561
2005.083 0.5082 0.3356
2005.250 0.4337 0.3247
2005.417 0.2031 0.1645
2005.583 -0.0245 -0.0357
2005.750 -0.3151 -0.5757
2005.917 -0.9497 -0.9628
2006.083 -0.9566 -0.6656
2006.250 -0.4818 -0.5236
2006.417 0.1909 0.0188
2006.583 0.6740 0.6247
2006.750 1.1231 1.1163
2006.917 1.2138 1.0496
2007.083 0.4315 0.3215
2007.250 -0.2238 -0.4006
2007.417 -0.5356 -0.6922
2007.583 -0.9509 -0.9844
2007.750 -1.4303 -1.5982
2007.917 -1.8321 -1.8681
2008.083 -1.8249 -1.6822
2008.250 -0.9966 -1.1377
2008.417 -0.3977 -0.5615
2008.583 -0.0913 -0.1330
2008.750 -0.3147 -0.3595
2008.917 -0.8498 -0.8028
2009.083 -0.9622 -0.8487
2009.250 -0.3236 -0.2900
2009.417 0.5185 0.5229
2009.583 0.7906 0.7895
2009.750 1.2814 1.0349
2009.917 1.7597 1.2993
2010.083 1.3864 0.9649
2010.250 0.5400 0.3471
2010.417 -0.6726 -0.6864
2010.583 -1.6080 -1.6307
2010.750 -2.1258 -2.0782
2010.917 -2.3754 -2.1792
2011.083 -1.9292 -1.7720
2011.250 -1.0163 -1.2198
2011.417 -0.4898 -0.8366
2011.583 -0.6503 -0.9976
2011.750 -1.1589 -1.3152
2011.917 -1.3859 -1.2895
2012.083 -0.9580 -0.6893
2012.250 -0.4855 -0.2580
2012.417 0.0414 0.1026
2012.583 0.4279 0.2271
2012.750 0.4053 0.1133
2012.917 -0.1377 -0.2600
2013.083 -0.5668 -0.5021
2013.250 -0.4273 -0.5384
2013.417 -0.4781 -0.8211
2013.583 -0.3937 -0.7361
2013.750 -0.1616 -0.4283
2013.917 -0.2745 -0.4198
2014.083 -0.3548 -0.4602
2014.250 0.3041 0.1223
2014.417 0.5092 0.4455
2014.583 0.3713 0.3380
2014.750 0.7058 0.6016
2014.917 0.8389 0.6643
2015.083 0.6233 0.4715
2015.250 1.0344 0.9678
2015.417 1.6454 1.6554
2015.583 2.1551 2.2589
2015.750 2.6307 2.7357
2015.917 2.9747 2.7196
2016.083 2.3477 2.2523
2016.250 1.1430 1.3885
2016.417 0.0523 0.5300
2016.583 -0.5422 0.0088
2016.750 -0.7169 -0.2497
2016.917 -0.6221 -0.0770
2017.083 -0.1773 0.3396
2017.250 0.1756 0.4287
2017.417 0.2312 0.2417
2017.583 -0.2054 -0.1571
2017.750 -0.7321 -0.6406
2017.917 -1.0691 -0.9562
2018.083 -1.0975 -1.0343
2018.250 -0.7212 -0.6930
2018.417 -0.0401 -0.2022
2018.583 0.3367 0.0749
2018.750 0.8979 0.5824
2018.917 1.0539 0.7544
2019.083 0.9102 0.6166
2019.250 0.7422 0.6570
2019.417 0.4197 0.4139
2019.583 0.1527 0.0756
2019.750 0.3890 0.2404
2019.917 0.6098 0.5029
2020.083 0.5410 0.3224
2020.250 0.2616 0.2093
2020.417 -0.3492 -0.3118
2020.583 -0.7531 -0.7597
2020.750 -1.1800 -1.2077
2020.917 -1.4506 -1.5314
2021.083 -1.3185 -1.4858
2021.250 -0.8265 -1.0734
2021.417 -0.4283 -0.7494
2021.583 -0.6421 -0.8413
2021.750 -1.0044 -1.2648
2021.917 -1.2485 -1.4812
2022.083 -1.1830 -1.3990
2022.250 -1.2268 -1.5724
2022.417 -1.1418 -1.6645
2022.583 -1.3159 -1.6156
2022.750 -1.5296 -1.7191
2022.917 -1.3245 -1.3046
2023.083 -0.7377 -0.5690
2023.250 0.1263 0.4470
2023.417 1.0292 1.0860
2023.583 1.6812 1.7483
2023.750 2.0289 2.0215
2023.917 2.1739 1.9304
2024.083 1.6751 1.4653
2024.250 0.7712 0.6903
2024.417 0.0722 0.1404
2024.583 -0.2282 -0.0370
2024.750 -0.3950 -0.1486


==> figures/s3_basin_loss.dat <==
alpha0 loss
-2.0000 4.0482
-1.7000 4.0482
-1.4000 4.0482
-1.1000 4.0482
-0.8000 4.0482
-0.5000 4.0482
-0.2000 4.0482
0.1000 4.0257
0.4000 3.8821
0.7000 2.8123
1.0000 0.0000
1.3000 5.3933
1.6000 14.2064
1.9000 27.2779
2.2000 45.4465
2.5000 69.5509
2.8000 100.4297
3.1000 138.9215
3.4000 138.9215
3.7000 138.9215
4.0000 138.9215

